Verifying Inverse Model Neural Networks

Inverse problems exist in a wide variety of physical domains from aerospace engineering to medical imaging. The goal is to infer the underlying state from a set of observations. When the forward model that produced the observations is nonlinear and stochastic, solving the inverse problem is very challenging. Neural networks are an appealing solution for solving inverse problems as they can be trained from noisy data and once trained are computationally efficient to run. However, inverse model neural networks do not have guarantees of correctness built-in, which makes them unreliable for use in safety and accuracy-critical contexts. In this work we introduce a method for verifying the correctness of inverse model neural networks. Our approach is to overapproximate a nonlinear, stochastic forward model with piecewise linear constraints and encode both the overapproximate forward model and the neural network inverse model as a mixed-integer program. We demonstrate this verification procedure on a real-world airplane fuel gauge case study. The ability to verify and consequently trust inverse model neural networks allows their use in a wide variety of contexts, from aerospace to medicine.

==> figures/tmp_10000000000011.dat <==
x	y	data
1.1428571428571428	0.16326530612244897	2.8468319966330595
1.4285714285714286	0.16326530612244897	2.893272522215972
1.7142857142857142	0.16326530612244897	2.9397130477988918
2.0	0.16326530612244897	2.9861535733818085
2.2857142857142856	0.16326530612244897	3.0325940989647306
2.5714285714285716	0.16326530612244897	3.091940427264993
2.857142857142857	0.16326530612244897	3.1642124566447194
3.142857142857143	0.16326530612244897	3.2364844860244357
3.4285714285714284	0.16326530612244897	3.308756515404159
3.7142857142857144	0.16326530612244897	3.3810285447838826
4.0	0.16326530612244897	3.4533005741636047
4.285714285714286	0.16326530612244897	3.5255726035433397
4.571428571428571	0.16326530612244897	3.88282690345177
4.857142857142857	0.16326530612244897	4.3350752935364225
5.142857142857143	0.16326530612244897	4.514459520815249
5.428571428571429	0.16326530612244897	4.5212445672051595
5.714285714285714	0.16326530612244897	4.484718826943043
6.0	0.16326530612244897	4.438162680458839
6.285714285714286	0.16326530612244897	4.391606533974622
6.571428571428571	0.16326530612244897	4.3450503874904145
6.857142857142857	0.16326530612244897	4.2984942410062
7.142857142857143	0.16326530612244897	4.251938094521992
7.428571428571429	0.16326530612244897	4.205381948037792
7.714285714285714	0.16326530612244897	4.158825801553574
8.0	0.16326530612244897	4.1122696550693645
8.285714285714286	0.16326530612244897	4.149099753002007
8.571428571428571	0.16326530612244897	4.1837572810279084
8.857142857142858	0.16326530612244897	4.180467094724511
9.142857142857142	0.16326530612244897	4.15676567316552
9.428571428571429	0.16326530612244897	4.133064251606532
9.714285714285714	0.16326530612244897	4.109362830047533
10.0	0.16326530612244897	4.085661408488541
10.285714285714286	0.16326530612244897	4.06195998692955
10.571428571428571	0.16326530612244897	4.038258565370553
10.857142857142858	0.16326530612244897	4.002333543139324
11.142857142857142	0.16326530612244897	3.860734727197049
11.428571428571429	0.16326530612244897	3.566913098332596
11.714285714285714	0.16326530612244897	3.4690582917275394
12.0	0.16326530612244897	3.5670674237621807
12.285714285714286	0.16326530612244897	3.626995465473528
12.571428571428571	0.16326530612244897	3.6083590760526985
12.857142857142858	0.16326530612244897	3.5603946838599208
13.142857142857142	0.16326530612244897	3.5124302916671315
13.428571428571429	0.16326530612244897	3.4644658994743476
13.714285714285714	0.16326530612244897	3.398945934305014
14.0	0.16326530612244897	3.3302773270860664
14.285714285714286	0.16326530612244897	3.261608719867117
14.571428571428571	0.16326530612244897	3.192940112648174
14.857142857142858	0.16326530612244897	3.1828378866350366
1.1428571428571428	0.4897959183673469	2.77836735546164
1.4285714285714286	0.4897959183673469	2.8248078810445607
1.7142857142857142	0.4897959183673469	2.8712484066274797
2.0	0.4897959183673469	2.917688932210405
2.2857142857142856	0.4897959183673469	2.9641294577933257
2.5714285714285716	0.4897959183673469	3.0344163535493256
2.857142857142857	0.4897959183673469	3.107077700417013
3.142857142857143	0.4897959183673469	3.1793497297967237
3.4285714285714284	0.4897959183673469	3.2516217591764627
3.7142857142857144	0.4897959183673469	3.323893788556167
4.0	0.4897959183673469	3.396165817935894
4.285714285714286	0.4897959183673469	3.4684378473156046
4.571428571428571	0.4897959183673469	3.8256921472240584
4.857142857142857	0.4897959183673469	4.25105679027709
5.142857142857143	0.4897959183673469	4.403531791809389
5.428571428571429	0.4897959183673469	4.41789479407635
5.714285714285714	0.4897959183673469	4.392571626561996
6.0	0.4897959183673469	4.3460154800778
6.285714285714286	0.4897959183673469	4.299459333593569
6.571428571428571	0.4897959183673469	4.2529031871093625
6.857142857142857	0.4897959183673469	4.206347040625152
7.142857142857143	0.4897959183673469	4.159790894140958
7.428571428571429	0.4897959183673469	4.113234747656743
7.714285714285714	0.4897959183673469	4.066678601172528
8.0	0.4897959183673469	4.020122454688313
8.285714285714286	0.4897959183673469	4.057315857882801
8.571428571428571	0.4897959183673469	4.07300248180923
8.857142857142858	0.4897959183673469	4.058539554440876
9.142857142857142	0.4897959183673469	4.03483813288187
9.428571428571429	0.4897959183673469	4.011136711322878
9.714285714285714	0.4897959183673469	3.9874352897638907
10.0	0.4897959183673469	3.9637338682049017
10.285714285714286	0.4897959183673469	3.9400324466458927
10.571428571428571	0.4897959183673469	3.9163310250869126
10.857142857142858	0.4897959183673469	3.8667539360561545
11.142857142857142	0.4897959183673469	3.7863166524731504
11.428571428571429	0.4897959183673469	3.516909504721678
11.714285714285714	0.4897959183673469	3.4190546981166143
12.0	0.4897959183673469	3.5170638301512542
12.285714285714286	0.4897959183673469	3.5575942504893208
12.571428571428571	0.4897959183673469	3.529464917912689
12.857142857142858	0.4897959183673469	3.481500525719903
13.142857142857142	0.4897959183673469	3.4335361335271175
13.428571428571429	0.4897959183673469	3.3851618464263264
13.714285714285714	0.4897959183673469	3.3164932392073903
14.0	0.4897959183673469	3.2478246319884385
14.285714285714286	0.4897959183673469	3.1791560247694806
14.571428571428571	0.4897959183673469	3.1104874175505364
14.857142857142858	0.4897959183673469	3.0724160129638505
1.1428571428571428	0.8163265306122449	2.7099029223743063
1.4285714285714286	0.8163265306122449	2.7563432398731553
1.7142857142857142	0.8163265306122449	2.8027837654560708
2.0	0.8163265306122449	2.8492242910389907
2.2857142857142856	0.8163265306122449	2.8956648166219052
2.5714285714285716	0.8163265306122449	2.9739017049588172
2.857142857142857	0.8163265306122449	3.0499429441892865
3.142857142857143	0.8163265306122449	3.122214973569006
3.4285714285714284	0.8163265306122449	3.1944870029487404
3.7142857142857144	0.8163265306122449	3.2667590323284497
4.0	0.8163265306122449	3.3390310617081704
4.285714285714286	0.8163265306122449	3.411303091087893
4.571428571428571	0.8163265306122449	3.76855739099634
4.857142857142857	0.8163265306122449	4.099690914103914
5.142857142857143	0.8163265306122449	4.29260406280353
5.428571428571429	0.8163265306122449	4.314545020947534
5.714285714285714	0.8163265306122449	4.300424426180947
6.0	0.8163265306122449	4.253868279696734
6.285714285714286	0.8163265306122449	4.207312133212518
6.571428571428571	0.8163265306122449	4.16075598672831
6.857142857142857	0.8163265306122449	4.114199840244114
7.142857142857143	0.8163265306122449	4.0676436937599
7.428571428571429	0.8163265306122449	4.02108754727568
7.714285714285714	0.8163265306122449	3.974531400791482
8.0	0.8163265306122449	3.9264623408633965
8.285714285714286	0.8163265306122449	3.9622476825905624
8.571428571428571	0.8163265306122449	3.9603134357162117
8.857142857142858	0.8163265306122449	3.9366120141572196
9.142857142857142	0.8163265306122449	3.9129105925982244
9.428571428571429	0.8163265306122449	3.8892091710392367
9.714285714285714	0.8163265306122449	3.8655077494802494
10.0	0.8163265306122449	3.84180632792125
10.285714285714286	0.8163265306122449	3.81810490636225
10.571428571428571	0.8163265306122449	3.7944034848032717
10.857142857142858	0.8163265306122449	3.731174328972982
11.142857142857142	0.8163265306122449	3.6507370453899766
11.428571428571429	0.8163265306122449	3.4669059111107554
11.714285714285714	0.8163265306122449	3.369051104505694
12.0	0.8163265306122449	3.467060236540336
12.285714285714286	0.8163265306122449	3.488193035505116
12.571428571428571	0.8163265306122449	3.4505707597726856
12.857142857142858	0.8163265306122449	3.4026063675798857
13.142857142857142	0.8163265306122449	3.3546419753871035
13.428571428571429	0.8163265306122449	3.3027091513286893
13.714285714285714	0.8163265306122449	3.234040544109743
14.0	0.8163265306122449	3.165371936890792
14.285714285714286	0.8163265306122449	3.096703329671849
14.571428571428571	0.8163265306122449	3.0280347224529014
14.857142857142858	0.8163265306122449	2.9593662707976853
1.1428571428571428	1.1428571428571428	2.641438073118822
1.4285714285714286	1.1428571428571428	2.6878785987017393
1.7142857142857142	1.1428571428571428	2.734319124284667
2.0	1.1428571428571428	2.780759649867574
2.2857142857142856	1.1428571428571428	2.8272001758332284
2.5714285714285716	1.1428571428571428	2.9133870563683026
2.857142857142857	1.1428571428571428	2.992808187961575
3.142857142857143	1.1428571428571428	3.0650802173412894
3.4285714285714284	1.1428571428571428	3.137352246721017
3.7142857142857144	1.1428571428571428	3.209624276100732
4.0	1.1428571428571428	3.2818963054804513
4.285714285714286	1.1428571428571428	3.3541683348601725
4.571428571428571	1.1428571428571428	3.711422634768611
4.857142857142857	1.1428571428571428	3.9483250379307493
5.142857142857143	1.1428571428571428	4.1656075185410435
5.428571428571429	1.1428571428571428	4.211195247818722
5.714285714285714	1.1428571428571428	4.208277225799893
6.0	1.1428571428571428	4.161721079315687
6.285714285714286	1.1428571428571428	4.1151649328314726
6.571428571428571	1.1428571428571428	4.06860878634726
6.857142857142857	1.1428571428571428	4.022052639863048
7.142857142857143	1.1428571428571428	3.975496493378838
7.428571428571429	1.1428571428571428	3.9289403468946293
7.714285714285714	1.1428571428571428	3.882384200410427
8.0	1.1428571428571428	3.79911355849269
8.285714285714286	1.1428571428571428	3.8514928833719004
8.571428571428571	1.1428571428571428	3.8383858954325873
8.857142857142858	1.1428571428571428	3.814684473873574
9.142857142857142	1.1428571428571428	3.790983052314578
9.428571428571429	1.1428571428571428	3.7672816307556047
9.714285714285714	1.1428571428571428	3.7435802091966193
10.0	1.1428571428571428	3.719878787637616
10.285714285714286	1.1428571428571428	3.6961773660786306
10.571428571428571	1.1428571428571428	3.6724759445196375
10.857142857142858	1.1428571428571428	3.595594721889821
11.142857142857142	1.1428571428571428	3.5151574383068187
11.428571428571429	1.1428571428571428	3.4169023174998236
11.714285714285714	1.1428571428571428	3.319047510894774
12.0	1.1428571428571428	3.4170566429294267
12.285714285714286	1.1428571428571428	3.4187918205209145
12.571428571428571	1.1428571428571428	3.3716766016326702
12.857142857142858	1.1428571428571428	3.323712209439875
13.142857142857142	1.1428571428571428	3.275747817247088
13.428571428571429	1.1428571428571428	3.220256456231049
13.714285714285714	1.1428571428571428	3.1515878490121043
14.0	1.1428571428571428	3.0829192417931583
14.285714285714286	1.1428571428571428	3.014250634574209
14.571428571428571	1.1428571428571428	2.94558202735526
14.857142857142858	1.1428571428571428	2.8769134201363182
1.1428571428571428	1.469387755102041	2.572973431947399
1.4285714285714286	1.469387755102041	2.6194139575303232
1.7142857142857142	1.469387755102041	2.665854483113246
2.0	1.469387755102041	2.712295009067402
2.2857142857142856	1.469387755102041	2.760935550105407
2.5714285714285716	1.469387755102041	2.8528724077777703
2.857142857142857	1.469387755102041	2.9356734317338486
3.142857142857143	1.469387755102041	3.0079454611135734
3.4285714285714284	1.469387755102041	3.080217490493295
3.7142857142857144	1.469387755102041	3.1524895198730127
4.0	1.469387755102041	3.2247615492527357
4.285714285714286	1.469387755102041	3.2970335786324556
4.571428571428571	1.469387755102041	3.579676681147301
4.857142857142857	1.469387755102041	3.7969591617575773
5.142857142857143	1.469387755102041	4.014241642367879
5.428571428571429	1.469387755102041	4.102241408436684
5.714285714285714	1.469387755102041	4.10784547468991
6.0	1.469387755102041	4.069573878934639
6.285714285714286	1.469387755102041	4.023017732450426
6.571428571428571	1.469387755102041	3.9764615859662253
6.857142857142857	1.469387755102041	3.929905439482005
7.142857142857143	1.469387755102041	3.8833492929977957
7.428571428571429	1.469387755102041	3.8367931465135854
7.714285714285714	1.469387755102041	3.790237000029377
8.0	1.469387755102041	3.6717647761219685
8.285714285714286	1.469387755102041	3.7207407391770158
8.571428571428571	1.469387755102041	3.7164583551489314
8.857142857142858	1.469387755102041	3.692756933589924
9.142857142857142	1.469387755102041	3.669055512030931
9.428571428571429	1.469387755102041	3.645354090471934
9.714285714285714	1.469387755102041	3.6216526689129602
10.0	1.469387755102041	3.59795124735395
10.285714285714286	1.469387755102041	3.5742498257949693
10.571428571428571	1.469387755102041	3.540452398389635
10.857142857142858	1.469387755102041	3.4600151148066307
11.142857142857142	1.469387755102041	3.3795778312236346
11.428571428571429	1.469387755102041	3.299140547640633
11.714285714285714	1.469387755102041	3.2690439172838515
12.0	1.469387755102041	3.34939060553673
12.285714285714286	1.469387755102041	3.340746835685427
12.571428571428571	1.469387755102041	3.2927824434926416
12.857142857142858	1.469387755102041	3.24481805129986
13.142857142857142	1.469387755102041	3.1968536591070844
13.428571428571429	1.469387755102041	3.137803761133415
13.714285714285714	1.469387755102041	3.0691351539144667
14.0	1.469387755102041	3.0004665466955185
14.285714285714286	1.469387755102041	2.931797939476569
14.571428571428571	1.469387755102041	2.863129332257624
14.857142857142858	1.469387755102041	2.794460725038684
1.1428571428571428	1.7959183673469388	2.504508790775991
1.4285714285714286	1.7959183673469388	2.5509493163589125
1.7142857142857142	1.7959183673469388	2.5973898419418306
2.0	1.7959183673469388	2.6438303675247683
2.2857142857142856	1.7959183673469388	2.7004209015149003
2.5714285714285716	1.7959183673469388	2.792357759187269
2.857142857142857	1.7959183673469388	2.8785386755061353
3.142857142857143	1.7959183673469388	2.950810704885856
3.4285714285714284	1.7959183673469388	3.02308273426558
3.7142857142857144	1.7959183673469388	3.095354763645313
4.0	1.7959183673469388	3.167626793025021
4.285714285714286	1.7959183673469388	3.2398988224047427
4.571428571428571	1.7959183673469388	3.428310804974119
4.857142857142857	1.7959183673469388	3.645593285584415
5.142857142857143	1.7959183673469388	3.862875766194711
5.428571428571429	1.7959183673469388	3.9913136794308275
5.714285714285714	1.7959183673469388	4.004495701561098
6.0	1.7959183673469388	3.977426678553586
6.285714285714286	1.7959183673469388	3.930870532069378
6.571428571428571	1.7959183673469388	3.884314385585168
6.857142857142857	1.7959183673469388	3.837758239100953
7.142857142857143	1.7959183673469388	3.791202092616744
7.428571428571429	1.7959183673469388	3.744645946132538
7.714285714285714	1.7959183673469388	3.678747513508401
8.0	1.7959183673469388	3.544415993751264
8.285714285714286	1.7959183673469388	3.5765540599759666
8.571428571428571	1.7959183673469388	3.5893079412889852
8.857142857142858	1.7959183673469388	3.570829393306281
9.142857142857142	1.7959183673469388	3.5471279717472934
9.428571428571429	1.7959183673469388	3.5234265501883106
9.714285714285714	1.7959183673469388	3.499725128629314
10.0	1.7959183673469388	3.476023707070304
10.285714285714286	1.7959183673469388	3.4523222855113285
10.571428571428571	1.7959183673469388	3.404872791306462
10.857142857142858	1.7959183673469388	3.324435507723464
11.142857142857142	1.7959183673469388	3.2439982241404572
11.428571428571429	1.7959183673469388	3.1635609405574616
11.714285714285714	1.7959183673469388	3.2190403236729317
12.0	1.7959183673469388	3.279989390552523
12.285714285714286	1.7959183673469388	3.2618526775454235
12.571428571428571	1.7959183673469388	3.213888285352625
12.857142857142858	1.7959183673469388	3.165923893159836
13.142857142857142	1.7959183673469388	3.117959500967055
13.428571428571429	1.7959183673469388	3.055351066035776
13.714285714285714	1.7959183673469388	2.986682458816829
14.0	1.7959183673469388	2.9180138515978875
14.285714285714286	1.7959183673469388	2.8493452443789313
14.571428571428571	1.7959183673469388	2.7806766371599876
14.857142857142858	1.7959183673469388	2.7120080299410514
1.1428571428571428	2.122448979591837	2.4360441496045886
1.4285714285714286	2.122448979591837	2.482484675187499
1.7142857142857142	2.122448979591837	2.5289252007704217
2.0	2.122448979591837	2.575365726353337
2.2857142857142856	2.122448979591837	2.639906252924388
2.5714285714285716	2.122448979591837	2.7318431105967544
2.857142857142857	2.122448979591837	2.821403919278413
3.142857142857143	2.122448979591837	2.8936759486581405
3.4285714285714284	2.122448979591837	2.96594797803786
3.7142857142857144	2.122448979591837	3.038220007417582
4.0	2.122448979591837	3.1104920367973037
4.285714285714286	2.122448979591837	3.120691675266932
4.571428571428571	2.122448979591837	3.2769449288009502
4.857142857142857	2.122448979591837	3.494227409411244
5.142857142857143	2.122448979591837	3.7115098900215453
5.428571428571429	2.122448979591837	3.880385950424962
5.714285714285714	2.122448979591837	3.901145928432323
6.0	2.122448979591837	3.8852794781725466
6.285714285714286	2.122448979591837	3.83872333168833
6.571428571428571	2.122448979591837	3.7921671852041157
6.857142857142857	2.122448979591837	3.7456110387199177
7.142857142857143	2.122448979591837	3.699054892235684
7.428571428571429	2.122448979591837	3.6524987457514886
7.714285714285714	2.122448979591837	3.5513987311376836
8.0	2.122448979591837	3.4150973520252936
8.285714285714286	2.122448979591837	3.4219101072389604
8.571428571428571	2.122448979591837	3.4578751434009467
8.857142857142858	2.122448979591837	3.448901853022646
9.142857142857142	2.122448979591837	3.425200431463641
9.428571428571429	2.122448979591837	3.4014990099046605
9.714285714285714	2.122448979591837	3.377797588345662
10.0	2.122448979591837	3.3540961667866793
10.285714285714286	2.122448979591837	3.3303947452276805
10.571428571428571	2.122448979591837	3.2692931842232924
10.857142857142858	2.122448979591837	3.188855900640283
11.142857142857142	2.122448979591837	3.1084186170572847
11.428571428571429	2.122448979591837	3.027981333474277
11.714285714285714	2.122448979591837	3.1690367300620097
12.0	2.122448979591837	3.210588175568308
12.285714285714286	2.122448979591837	3.1829585194053944
12.571428571428571	2.122448979591837	3.134994127212606
12.857142857142858	2.122448979591837	3.0870297350198252
13.142857142857142	2.122448979591837	3.0390653428270404
13.428571428571429	2.122448979591837	2.9728983709381396
13.714285714285714	2.122448979591837	2.90422976371919
14.0	2.122448979591837	2.835561156500243
14.285714285714286	2.122448979591837	2.766892549281296
14.571428571428571	2.122448979591837	2.6982239420623575
14.857142857142858	2.122448979591837	2.6295556121543253
1.1428571428571428	2.4489795918367347	2.681745989450287
1.4285714285714286	2.4489795918367347	2.714729692439955
1.7142857142857142	2.4489795918367347	2.7147296924399535
2.0	2.4489795918367347	2.7147296924399553
2.2857142857142856	2.4489795918367347	2.7147296924399553
2.5714285714285716	2.4489795918367347	2.7147296924399535
2.857142857142857	2.4489795918367347	2.7632653196786006
3.142857142857143	2.4489795918367347	2.836541192430424
3.4285714285714284	2.4489795918367347	2.908813221810142
3.7142857142857144	2.4489795918367347	2.976604633691734
4.0	2.4489795918367347	2.9762295581714695
4.285714285714286	2.4489795918367347	2.9701796177263886
4.571428571428571	2.4489795918367347	3.125579052627781
4.857142857142857	2.4489795918367347	3.342861533238085
5.142857142857143	2.4489795918367347	3.560144013848374
5.428571428571429	2.4489795918367347	3.769458221419101
5.714285714285714	2.4489795918367347	3.7977961553034696
6.0	2.4489795918367347	3.7931322777914875
6.285714285714286	2.4489795918367347	3.746576131307279
6.571428571428571	2.4489795918367347	3.7000199848230775
6.857142857142857	2.4489795918367347	3.653463838338862
7.142857142857143	2.4489795918367347	3.606907691854653
7.428571428571429	2.4489795918367347	3.5583814685240958
7.714285714285714	2.4489795918367347	3.420459384873928
8.0	2.4489795918367347	3.2604533992883
8.285714285714286	2.4489795918367347	3.2672661545019817
8.571428571428571	2.4489795918367347	3.325143319839645
8.857142857142858	2.4489795918367347	3.326442345512903
9.142857142857142	2.4489795918367347	3.3032728911800096
9.428571428571429	2.4489795918367347	3.2795714696210134
9.714285714285714	2.4489795918367347	3.2558700480620133
10.0	2.4489795918367347	3.2321686265030274
10.285714285714286	2.4489795918367347	3.2084672049440344
10.571428571428571	2.4489795918367347	3.133713577140113
10.857142857142858	2.4489795918367347	3.0532762935571087
11.142857142857142	2.4489795918367347	2.972839009974113
11.428571428571429	2.4489795918367347	2.892401726391103
11.714285714285714	2.4489795918367347	3.0434953226144263
12.0	2.4489795918367347	3.0997312524120133
12.285714285714286	2.4489795918367347	3.1010907337528995
12.571428571428571	2.4489795918367347	3.056099969072596
12.857142857142858	2.4489795918367347	3.008135576879811
13.142857142857142	2.4489795918367347	2.9591142830594466
13.428571428571429	2.4489795918367347	2.890445675840497
13.714285714285714	2.4489795918367347	2.821777068621553
14.0	2.4489795918367347	2.753108461402606
14.285714285714286	2.4489795918367347	2.6844398541836574
14.571428571428571	2.4489795918367347	2.6157712469647096
14.857142857142858	2.4489795918367347	2.5618238289716357
1.1428571428571428	2.7755102040816326	2.822386158012987
1.4285714285714286	2.7755102040816326	2.8727356305046956
1.7142857142857142	2.7755102040816326	2.903760118352196
2.0	2.7755102040816326	2.919833870426898
2.2857142857142856	2.7755102040816326	2.9198338704268982
2.5714285714285716	2.7755102040816326	2.9198338704268982
2.857142857142857	2.7755102040816326	2.919833870426898
3.142857142857143	2.7755102040816326	2.9096120642620322
3.4285714285714284	2.7755102040816326	2.90681065601984
3.7142857142857144	2.7755102040816326	2.9046097184508315
4.0	2.7755102040816326	2.902408780881822
4.285714285714286	2.7755102040816326	2.9002078433128142
4.571428571428571	2.7755102040816326	2.9742131764546214
4.857142857142857	2.7755102040816326	3.1914956570649298
5.142857142857143	2.7755102040816326	3.4087781376752098
5.428571428571429	2.7755102040816326	3.6260606182855035
5.714285714285714	2.7755102040816326	3.6900232960581256
6.0	2.7755102040816326	3.6944463821746725
6.285714285714286	2.7755102040816326	3.654428930926233
6.571428571428571	2.7755102040816326	3.607872784442021
6.857142857142857	2.7755102040816326	3.561316637957807
7.142857142857143	2.7755102040816326	3.514760491473603
7.428571428571429	2.7755102040816326	3.425821417722587
7.714285714285714	2.7755102040816326	3.2658154321369435
8.0	2.7755102040816326	3.105809446551318
8.285714285714286	2.7755102040816326	3.1126222017649954
8.571428571428571	2.7755102040816326	3.1704993671026522
8.857142857142858	2.7755102040816326	3.1950095476248803
9.142857142857142	2.7755102040816326	3.1813453508963563
9.428571428571429	2.7755102040816326	3.157643929337364
9.714285714285714	2.7755102040816326	3.133942507778378
10.0	2.7755102040816326	3.1102410862193866
10.285714285714286	2.7755102040816326	3.0785712536399505
10.571428571428571	2.7755102040816326	2.998133970056947
10.857142857142858	2.7755102040816326	2.9176966864739433
11.142857142857142	2.7755102040816326	2.837259402890945
11.428571428571429	2.7755102040816326	2.7716808112232676
11.714285714285714	2.7755102040816326	2.9079157155312587
12.0	2.7755102040816326	2.9367474085051306
12.285714285714286	2.7755102040816326	2.958675742144551
12.571428571428571	2.7755102040816326	2.9644894162559448
12.857142857142858	2.7755102040816326	2.9292414187397964
13.142857142857142	2.7755102040816326	2.8766615879618156
13.428571428571429	2.7755102040816326	2.835296648460993
13.714285714285714	2.7755102040816326	2.8352966484609925
14.0	2.7755102040816326	2.8352966484609925
14.285714285714286	2.7755102040816326	2.75881546938725
14.571428571428571	2.7755102040816326	2.660319649179441
14.857142857142858	2.7755102040816326	2.556242771849991
1.1428571428571428	3.1020408163265305	2.67171266937952
1.4285714285714286	3.1020408163265305	2.7757690465861122
1.7142857142857142	3.1020408163265305	2.8745470706501632
2.0	3.1020408163265305	2.9702985379497284
2.2857142857142856	3.1020408163265305	3.0634876583965003
2.5714285714285716	3.1020408163265305	3.1609258243408194
2.857142857142857	3.1020408163265305	3.1647160824600946
3.142857142857143	3.1020408163265305	3.158620203652909
3.4285714285714284	3.1020408163265305	3.154255023502305
3.7142857142857144	3.1020408163265305	3.1520540859332984
4.0	3.1020408163265305	3.149853148364289
4.285714285714286	3.1020408163265305	3.1476522107952807
4.571428571428571	3.1020408163265305	3.1454512732262714
4.857142857142857	3.1020408163265305	3.143250335657265
5.142857142857143	3.1020408163265305	3.257412261502039
5.428571428571429	3.1020408163265305	3.4746947421123333
5.714285714285714	3.1020408163265305	3.5790955670522604
6.0	3.1020408163265305	3.5910966090458745
6.285714285714286	3.1020408163265305	3.5622817305451906
6.571428571428571	3.1020408163265305	3.515725584060973
6.857142857142857	3.1020408163265305	3.4691694375767588
7.142857142857143	3.1020408163265305	3.4198716770657835
7.428571428571429	3.1020408163265305	3.271177464985592
7.714285714285714	3.1020408163265305	3.119865475286913
8.0	3.1020408163265305	3.1051690791286375
8.285714285714286	3.1020408163265305	3.1040467206600506
8.571428571428571	3.1020408163265305	3.107705528732981
8.857142857142858	3.1020408163265305	3.1113643368059174
9.142857142857142	3.1020408163265305	3.1150231448788497
9.428571428571429	3.1020408163265305	3.118681952951783
9.714285714285714	3.1020408163265305	3.1209687080978386
10.0	3.1020408163265305	3.11118803065363
10.285714285714286	3.1020408163265305	3.0851062243811165
10.571428571428571	3.1020408163265305	3.0592315315241647
10.857142857142858	3.1020408163265305	3.0419234494389173
11.142857142857142	3.1020408163265305	3.030627702568761
11.428571428571429	3.1020408163265305	3.022228439359945
11.714285714285714	3.1020408163265305	3.013829176151127
12.0	3.1020408163265305	3.005429912942309
12.285714285714286	3.1020408163265305	2.9970306497334924
12.571428571428571	3.1020408163265305	2.9886313865246734
12.857142857142858	3.1020408163265305	3.0338699793305715
13.142857142857142	3.1020408163265305	3.0748774875010407
13.428571428571429	3.1020408163265305	3.0748774875010425
13.714285714285714	3.1020408163265305	3.074877487501043
14.0	3.1020408163265305	2.8780969392426483
14.285714285714286	3.1020408163265305	2.6366813525879813
14.571428571428571	3.1020408163265305	2.4508658567694397
14.857142857142858	3.1020408163265305	2.3821972495504964
1.1428571428571428	3.4285714285714284	2.6628810137480388
1.4285714285714286	3.4285714285714284	2.7616590378120733
1.7142857142857142	3.4285714285714284	2.860437061876112
2.0	3.4285714285714284	2.959215085940161
2.2857142857142856	3.4285714285714284	3.0579931100042015
2.5714285714285716	3.4285714285714284	3.186541227911664
2.857142857142857	3.4285714285714284	3.2207641030834666
3.142857142857143	3.4285714285714284	3.210187666621582
3.4285714285714284	3.4285714285714284	3.2351994688475836
3.7142857142857144	3.4285714285714284	3.26021559179394
4.0	3.4285714285714284	3.285223073299567
4.285714285714286	3.4285714285714284	3.310234875525571
4.571428571428571	3.4285714285714284	3.335246677751565
4.857142857142857	3.4285714285714284	3.381154284508626
5.142857142857143	3.4285714285714284	3.400327901192837
5.428571428571429	3.4285714285714284	3.4088448471394877
5.714285714285714	3.4285714285714284	3.4681678380464165
6.0	3.4285714285714284	3.4877468359170596
6.285714285714286	3.4285714285714284	3.470134530164132
6.571428571428571	3.4285714285714284	3.4345899950808625
6.857142857142857	3.4285714285714284	3.4198093225876023
7.142857142857143	3.4285714285714284	3.405028650094343
7.428571428571429	3.4285714285714284	3.390247977601084
7.714285714285714	3.4285714285714284	3.375467305107827
8.0	3.4285714285714284	3.365727019194491
8.285714285714286	3.4285714285714284	3.3610159040242107
8.571428571428571	3.4285714285714284	3.3641438972025353
8.857142857142858	3.4285714285714284	3.3678027052754693
9.142857142857142	3.4285714285714284	3.3714615133484047
9.428571428571429	3.4285714285714284	3.375120321421337
9.714285714285714	3.4285714285714284	3.3774070764693582
10.0	3.4285714285714284	3.3676263991231856
10.285714285714286	3.4285714285714284	3.3415445928506706
10.571428571428571	3.4285714285714284	3.318548778242585
10.857142857142858	3.4285714285714284	3.301240696157338
11.142857142857142	3.4285714285714284	3.2839326140720897
11.428571428571429	3.4285714285714284	3.2727760674966233
11.714285714285714	3.4285714285714284	3.2643768042878056
12.0	3.4285714285714284	3.255977541078988
12.285714285714286	3.4285714285714284	3.2475782778701703
12.571428571428571	3.4285714285714284	3.239179014661354
12.857142857142858	3.4285714285714284	3.2734508183706246
13.142857142857142	3.4285714285714284	3.3144583265410956
13.428571428571429	3.4285714285714284	3.3144583265410956
13.714285714285714	3.4285714285714284	3.1012689550243633
14.0	3.4285714285714284	2.8574059035363875
14.285714285714286	3.4285714285714284	2.6107678481077254
14.571428571428571	3.4285714285714284	2.3684131616718105
14.857142857142858	3.4285714285714284	2.2997445544528667
1.1428571428571428	3.7551020408163267	2.6487710049740048
1.4285714285714286	3.7551020408163267	2.7475490290380518
1.7142857142857142	3.7551020408163267	2.8463270531020894
2.0	3.7551020408163267	2.945105077166139
2.2857142857142856	3.7551020408163267	3.0438831012301755
2.5714285714285716	3.7551020408163267	3.1426611252942207
2.857142857142857	3.7551020408163267	3.168846113200673
3.142857142857143	3.7551020408163267	3.152201485460898
3.4285714285714284	3.7551020408163267	3.1790954245455296
3.7142857142857144	3.7551020408163267	3.2133997051337673
4.0	3.7551020408163267	3.2477039857220262
4.285714285714286	3.7551020408163267	3.282008266310263
4.571428571428571	3.7551020408163267	3.3163125468985184
4.857142857142857	3.7551020408163267	3.3937834009921475
5.142857142857143	3.7551020408163267	3.5267546072753815
5.428571428571429	3.7551020408163267	3.659725813558591
5.714285714285714	3.7551020408163267	3.6776913267446485
6.0	3.7551020408163267	3.6935010856365413
6.285714285714286	3.7551020408163267	3.699429745238689
6.571428571428571	3.7551020408163267	3.6901918249017736
6.857142857142857	3.7551020408163267	3.675411152408515
7.142857142857143	3.7551020408163267	3.660630479915257
7.428571428571429	3.7551020408163267	3.6458498074219987
7.714285714285714	3.7551020408163267	3.6310691349287394
8.0	3.7551020408163267	3.626284959260343
8.285714285714286	3.7551020408163267	3.6215738440900633
8.571428571428571	3.7551020408163267	3.620582265672092
8.857142857142858	3.7551020408163267	3.6242410737450212
9.142857142857142	3.7551020408163267	3.6278998818179575
9.428571428571429	3.7551020408163267	3.6315586898908916
9.714285714285714	3.7551020408163267	3.6338454449230753
10.0	3.7551020408163267	3.6240647675927393
10.285714285714286	3.7551020408163267	3.5979829613202243
10.571428571428571	3.7551020408163267	3.577866024961006
10.857142857142858	3.7551020408163267	3.560557942875759
11.142857142857142	3.7551020408163267	3.4537631213028717
11.428571428571429	3.7551020408163267	3.354542754098064
11.714285714285714	3.7551020408163267	3.3313109073312703
12.0	3.7551020408163267	3.308079060564488
12.285714285714286	3.7551020408163267	3.2848472137976983
12.571428571428571	3.7551020408163267	3.261615367030907
12.857142857142858	3.7551020408163267	3.2936447325447897
13.142857142857142	3.7551020408163267	3.352337472789716
13.428571428571429	3.7551020408163267	3.3244409708060996
13.714285714285714	3.7551020408163267	3.078852568154397
14.0	3.7551020408163267	2.8322145127257263
14.285714285714286	3.7551020408163267	2.585576457297068
14.571428571428571	3.7551020408163267	2.338938401868414
14.857142857142858	3.7551020408163267	2.2172918593552176
1.1428571428571428	4.081632653061225	2.6346609961999836
1.4285714285714286	4.081632653061225	2.733439020264014
1.7142857142857142	4.081632653061225	2.8322170443280688
2.0	4.081632653061225	2.9309950683920976
2.2857142857142856	4.081632653061225	3.0297730924561557
2.5714285714285716	4.081632653061225	3.1285511165201876
2.857142857142857	4.081632653061225	3.140898369502863
3.142857142857143	4.081632653061225	3.0852031743891395
3.4285714285714284	4.081632653061225	3.09459928604523
3.7142857142857144	4.081632653061225	3.1289035666334795
4.0	4.081632653061225	3.1632078472217113
4.285714285714286	4.081632653061225	3.1975121278099667
4.571428571428571	4.081632653061225	3.273441311192474
4.857142857142857	4.081632653061225	3.406412517475683
5.142857142857143	4.081632653061225	3.539383723758904
5.428571428571429	4.081632653061225	3.6723549300421126
5.714285714285714	4.081632653061225	3.8114201839950947
6.0	4.081632653061225	3.949102915457456
6.285714285714286	4.081632653061225	3.955031575059338
6.571428571428571	4.081632653061225	3.945793654722686
6.857142857142857	4.081632653061225	3.9310129822294275
7.142857142857143	4.081632653061225	3.86611556597361
7.428571428571429	4.081632653061225	3.7800161688560854
7.714285714285714	4.081632653061225	3.7308527120510915
8.0	4.081632653061225	3.7335045729544625
8.285714285714286	4.081632653061225	3.736156433857826
8.571428571428571	4.081632653061225	3.791899295771867
8.857142857142858	4.081632653061225	3.880679442214577
9.142857142857142	4.081632653061225	3.8843382502875103
9.428571428571429	4.081632653061225	3.8879970583604435
9.714285714285714	4.081632653061225	3.8902838134183426
10.0	4.081632653061225	3.88050313606229
10.285714285714286	4.081632653061225	3.849716002621473
10.571428571428571	4.081632653061225	3.7216932786834733
10.857142857142858	4.081632653061225	3.593670554745475
11.142857142857142	4.081632653061225	3.4656478308074767
11.428571428571429	4.081632653061225	3.337625106869478
11.714285714285714	4.081632653061225	3.268107868386318
12.0	4.081632653061225	3.239770382719587
12.285714285714286	4.081632653061225	3.2114328970528625
12.571428571428571	4.081632653061225	3.2013740549378755
12.857142857142858	4.081632653061225	3.270576686764546
13.142857142857142	4.081632653061225	3.331128989637683
13.428571428571429	4.081632653061225	3.3002992327723772
13.714285714285714	4.081632653061225	3.053661177343723
14.0	4.081632653061225	2.8070231219150577
14.285714285714286	4.081632653061225	2.560385066486414
14.571428571428571	4.081632653061225	2.3137470110577576
14.857142857142858	4.081632653061225	2.246408896566748
1.1428571428571428	4.408163265306122	2.6205509874259465
1.4285714285714286	4.408163265306122	2.7193290114899886
1.7142857142857142	4.408163265306122	2.8181070355540325
2.0	4.408163265306122	2.916885059618075
2.2857142857142856	4.408163265306122	3.015663083682126
2.5714285714285716	4.408163265306122	3.11444110774617
2.857142857142857	4.408163265306122	3.1267883607589995
3.142857142857143	4.408163265306122	3.0182048633173597
3.4285714285714284	4.408163265306122	3.0101031475449327
3.7142857142857144	4.408163265306122	3.04440742813319
4.0	4.408163265306122	3.078711708721438
4.285714285714286	4.408163265306122	3.1530992213927758
4.571428571428571	4.408163265306122	3.286070427676005
4.857142857142857	4.408163265306122	3.419041633959214
5.142857142857143	4.408163265306122	3.552012840242427
5.428571428571429	4.408163265306122	3.684984046525655
5.714285714285714	4.408163265306122	3.8179552528088614
6.0	4.408163265306122	4.015570219998619
6.285714285714286	4.408163265306122	4.092126483665898
6.571428571428571	4.408163265306122	4.038314360208683
6.857142857142857	4.408163265306122	3.952214963091153
7.142857142857143	4.408163265306122	3.863341744138421
7.428571428571429	4.408163265306122	3.7732950547434925
7.714285714285714	4.408163265306122	3.7623309321672287
8.0	4.408163265306122	3.7649827930705824
8.285714285714286	4.408163265306122	3.7676346539739614
8.571428571428571	4.408163265306122	3.7870471326468422
8.857142857142858	4.408163265306122	3.883210008921247
9.142857142857142	4.408163265306122	3.974520722070624
9.428571428571429	4.408163265306122	4.065831435220003
9.714285714285714	4.408163265306122	4.122900631061652
10.0	4.408163265306122	4.048298611042872
10.285714285714286	4.408163265306122	3.8616007121260623
10.571428571428571	4.408163265306122	3.7335779881880615
10.857142857142858	4.408163265306122	3.6055552642500897
11.142857142857142	4.408163265306122	3.477532540312089
11.428571428571429	4.408163265306122	3.3495098163740753
11.714285714285714	4.408163265306122	3.221487092436072
12.0	4.408163265306122	3.15352743579804
12.285714285714286	4.408163265306122	3.1287465040779985
12.571428571428571	4.408163265306122	3.1761826641272495
12.857142857142858	4.408163265306122	3.2453852959538843
13.142857142857142	4.408163265306122	3.305937598902362
13.428571428571429	4.408163265306122	3.275107841961727
13.714285714285714	4.408163265306122	3.0284697865330683
14.0	4.408163265306122	2.7818317311044214
14.285714285714286	4.408163265306122	2.535193675675748
14.571428571428571	4.408163265306122	2.288555620247088
14.857142857142858	4.408163265306122	2.283200782221678
1.1428571428571428	4.73469387755102	2.606440978651922
1.4285714285714286	4.73469387755102	2.7052190027159617
1.7142857142857142	4.73469387755102	2.803997026780001
2.0	4.73469387755102	2.902775050844046
2.2857142857142856	4.73469387755102	3.0015530749080894
2.5714285714285716	4.73469387755102	3.100331098972131
2.857142857142857	4.73469387755102	3.112678351984969
3.142857142857143	4.73469387755102	2.9512065522456083
3.4285714285714284	4.73469387755102	2.9321841206692034
3.7142857142857144	4.73469387755102	2.9599112896328963
4.0	4.73469387755102	3.032757131593089
4.285714285714286	4.73469387755102	3.1657283378763172
4.571428571428571	4.73469387755102	3.2986995441595357
4.857142857142857	4.73469387755102	3.431670750442743
5.142857142857143	4.73469387755102	3.564641956725965
5.428571428571429	4.73469387755102	3.697613163009179
5.714285714285714	4.73469387755102	3.8305843692923975
6.0	4.73469387755102	4.005102152111012
6.285714285714286	4.73469387755102	4.085567456238215
6.571428571428571	4.73469387755102	4.029288275319101
6.857142857142857	4.73469387755102	3.9392415859241776
7.142857142857143	4.73469387755102	3.849194896529273
7.428571428571429	4.73469387755102	3.7911572913799865
7.714285714285714	4.73469387755102	3.79380915228335
8.0	4.73469387755102	3.7964610131867116
8.285714285714286	4.73469387755102	3.7991128740900826
8.571428571428571	4.73469387755102	3.8017647349934514
8.857142857142858	4.73469387755102	3.8687365279296575
9.142857142857142	4.73469387755102	3.9650436538445986
9.428571428571429	4.73469387755102	4.061350779759494
9.714285714285714	4.73469387755102	4.121542733440925
10.0	4.73469387755102	4.043245709064099
10.285714285714286	4.73469387755102	3.873485421630676
10.571428571428571	4.73469387755102	3.7454626976926924
10.857142857142858	4.73469387755102	3.6174399737546956
11.142857142857142	4.73469387755102	3.4894172498166967
11.428571428571429	4.73469387755102	3.3613945258786773
11.714285714285714	4.73469387755102	3.2333718019406965
12.0	4.73469387755102	3.106399856735948
12.285714285714286	4.73469387755102	3.090835476151845
12.571428571428571	4.73469387755102	3.1509912733165697
12.857142857142858	4.73469387755102	3.2201939051432236
13.142857142857142	4.73469387755102	3.2807462080916934
13.428571428571429	4.73469387755102	3.2499164511511074
13.714285714285714	4.73469387755102	3.003278395722447
14.0	4.73469387755102	2.756640340293743
14.285714285714286	4.73469387755102	2.510002284865092
14.571428571428571	4.73469387755102	2.271435730859724
14.857142857142858	4.73469387755102	2.2726602004362904
1.1428571428571428	5.061224489795919	2.5923309698778927
1.4285714285714286	5.061224489795919	2.691108993941935
1.7142857142857142	5.061224489795919	2.789887018005968
2.0	5.061224489795919	2.8886650420700133
2.2857142857142856	5.061224489795919	2.987443066134066
2.5714285714285716	5.061224489795919	3.08622109019811
2.857142857142857	5.061224489795919	3.0985683432109346
3.142857142857143	5.061224489795919	2.918488630180808
3.4285714285714284	5.061224489795919	2.865185809597456
3.7142857142857144	5.061224489795919	2.9124150417933903
4.0	5.061224489795919	3.045386248076602
4.285714285714286	5.061224489795919	3.1783574543598476
4.571428571428571	5.061224489795919	3.311328660643063
4.857142857142857	5.061224489795919	3.4442998669262543
5.142857142857143	5.061224489795919	3.577271073209492
5.428571428571429	5.061224489795919	3.710242279492709
5.714285714285714	5.061224489795919	3.8432134857759235
6.0	5.061224489795919	3.990955304501851
6.285714285714286	5.061224489795919	4.071420608849726
6.571428571428571	5.061224489795919	4.015141427709975
6.857142857142857	5.061224489795919	3.925094738315042
7.142857142857143	5.061224489795919	3.835048048920137
7.428571428571429	5.061224489795919	3.8226355114961184
7.714285714285714	5.061224489795919	3.8252873723994796
8.0	5.061224489795919	3.8279392333028466
8.285714285714286	5.061224489795919	3.8305910942062105
8.571428571428571	5.061224489795919	3.8332429551095695
8.857142857142858	5.061224489795919	3.8541187972975726
9.142857142857142	5.061224489795919	3.9504259232124976
9.428571428571429	5.061224489795919	4.04673304912744
9.714285714285714	5.061224489795919	4.106925003790709
10.0	5.061224489795919	4.028627978432033
10.285714285714286	5.061224489795919	3.885370131135274
10.571428571428571	5.061224489795919	3.757347407197295
10.857142857142858	5.061224489795919	3.629324683259304
11.142857142857142	5.061224489795919	3.501301959321281
11.428571428571429	5.061224489795919	3.3732792353833023
11.714285714285714	5.061224489795919	3.245256511445303
12.0	5.061224489795919	3.158757212286331
12.285714285714286	5.061224489795919	3.0974940208024746
12.571428571428571	5.061224489795919	3.125799882505917
12.857142857142858	5.061224489795919	3.1950025143325793
13.142857142857142	5.061224489795919	3.2555548171775293
13.428571428571429	5.061224489795919	3.2247250603403987
13.714285714285714	5.061224489795919	2.9780870049117527
14.0	5.061224489795919	2.731448949483085
14.285714285714286	5.061224489795919	2.484810894054438
14.571428571428571	5.061224489795919	2.256566683440375
14.857142857142858	5.061224489795919	2.257791153016941
1.1428571428571428	5.387755102040816	2.5782209611038667
1.4285714285714286	5.387755102040816	2.6769989851679035
1.7142857142857142	5.387755102040816	2.775777009231952
2.0	5.387755102040816	2.8745550332959797
2.2857142857142856	5.387755102040816	2.973333057360038
2.5714285714285716	5.387755102040816	3.072111081424067
2.857142857142857	5.387755102040816	3.0844583344369063
3.142857142857143	5.387755102040816	2.904378621406792
3.4285714285714284	5.387755102040816	2.8321211143275087
3.7142857142857144	5.387755102040816	2.9250441582769326
4.0	5.387755102040816	3.058015364560145
4.285714285714286	5.387755102040816	3.1909865708433616
4.571428571428571	5.387755102040816	3.323957777126586
4.857142857142857	5.387755102040816	3.4569289834097883
5.142857142857143	5.387755102040816	3.5899001896930223
5.428571428571429	5.387755102040816	3.722871395976239
5.714285714285714	5.387755102040816	3.855842602259464
6.0	5.387755102040816	3.988813808542659
6.285714285714286	5.387755102040816	4.057273761240587
6.571428571428571	5.387755102040816	4.000994580100828
6.857142857142857	5.387755102040816	3.9109478907058994
7.142857142857143	5.387755102040816	3.851461870708869
7.428571428571429	5.387755102040816	3.854113731612235
7.714285714285714	5.387755102040816	3.8567655925155995
8.0	5.387755102040816	3.859417453418967
8.285714285714286	5.387755102040816	3.86206931432234
8.571428571428571	5.387755102040816	3.864721175225697
8.857142857142858	5.387755102040816	3.867373036129059
9.142857142857142	5.387755102040816	3.9358081925804256
9.428571428571429	5.387755102040816	4.032115318495357
9.714285714285714	5.387755102040816	4.0923072731611505
10.0	5.387755102040816	4.025277564577881
10.285714285714286	5.387755102040816	3.897254840639886
10.571428571428571	5.387755102040816	3.7692321167018976
10.857142857142858	5.387755102040816	3.6412093927638916
11.142857142857142	5.387755102040816	3.513186668825907
11.428571428571429	5.387755102040816	3.385163944887899
11.714285714285714	5.387755102040816	3.2723777593206216
12.0	5.387755102040816	3.211114567836732
12.285714285714286	5.387755102040816	3.149851376352872
12.571428571428571	5.387755102040816	3.1177002615534293
12.857142857142858	5.387755102040816	3.169811123521928
13.142857142857142	5.387755102040816	3.2303634263773
13.428571428571429	5.387755102040816	3.1995336695297474
13.714285714285714	5.387755102040816	2.952895614101078
14.0	5.387755102040816	2.7062575586724344
14.285714285714286	5.387755102040816	2.45961950324378
14.571428571428571	5.387755102040816	2.241697636021037
14.857142857142858	5.387755102040816	2.2429221055975974
1.1428571428571428	5.714285714285714	2.5651393081032476
1.4285714285714286	5.714285714285714	2.662888976393878
1.7142857142857142	5.714285714285714	2.7616670004579436
2.0	5.714285714285714	2.8604450245219772
2.2857142857142856	5.714285714285714	2.959223048586002
2.5714285714285716	5.714285714285714	3.058001072650054
2.857142857142857	5.714285714285714	3.0703483256628803
3.142857142857143	5.714285714285714	2.8963664345196403
3.4285714285714284	5.714285714285714	2.862109534204543
3.7142857142857144	5.714285714285714	2.9418925523581714
4.0	5.714285714285714	3.0706444810436913
4.285714285714286	5.714285714285714	3.203615687326895
4.571428571428571	5.714285714285714	3.3365868936101153
4.857142857142857	5.714285714285714	3.46955809989333
5.142857142857143	5.714285714285714	3.6025293061765558
5.428571428571429	5.714285714285714	3.735500512459769
5.714285714285714	5.714285714285714	3.868471718742982
6.0	5.714285714285714	4.001442925026182
6.285714285714286	5.714285714285714	4.051307127402085
6.571428571428571	5.714285714285714	3.9868477324916682
6.857142857142857	5.714285714285714	3.8968010430967768
7.142857142857143	5.714285714285714	3.8829400908249947
7.428571428571429	5.714285714285714	3.885591951728364
7.714285714285714	5.714285714285714	3.8882438126317274
8.0	5.714285714285714	3.8908956735350904
8.285714285714286	5.714285714285714	3.893547534438466
8.571428571428571	5.714285714285714	3.896199395341829
8.857142857142858	5.714285714285714	3.89885125624521
9.142857142857142	5.714285714285714	3.921190461948325
9.428571428571429	5.714285714285714	4.017497587863257
9.714285714285714	5.714285714285714	4.085170795680652
10.0	5.714285714285714	4.0371622740825
10.285714285714286	5.714285714285714	3.909139550144494
10.571428571428571	5.714285714285714	3.7811168262064996
10.857142857142858	5.714285714285714	3.653094102268515
11.142857142857142	5.714285714285714	3.525071378330513
11.428571428571429	5.714285714285714	3.397048654392517
11.714285714285714	5.714285714285714	3.3247351148710282
12.0	5.714285714285714	3.2634719233871343
12.285714285714286	5.714285714285714	3.2052758373502193
12.571428571428571	5.714285714285714	3.1827772542192845
12.857142857142858	5.714285714285714	3.160278671088353
13.142857142857142	5.714285714285714	3.205172035556221
13.428571428571429	5.714285714285714	3.174342278719084
13.714285714285714	5.714285714285714	2.927704223290452
14.0	5.714285714285714	2.6810661678617778
14.285714285714286	5.714285714285714	2.4344281124331353
14.571428571428571	5.714285714285714	2.2559395115897543
14.857142857142858	5.714285714285714	2.2280530581782516
1.1428571428571428	6.040816326530612	2.5546189664383334
1.4285714285714286	6.040816326530612	2.6487789676198448
1.7142857142857142	6.040816326530612	2.747556991683906
2.0	6.040816326530612	2.8463350157479335
2.2857142857142856	6.040816326530612	2.94511303981197
2.5714285714285716	6.040816326530612	3.0438910638760284
2.857142857142857	6.040816326530612	3.056238316858677
3.142857142857143	6.040816326530612	2.9283494587400307
3.4285714285714284	6.040816326530612	2.8735456621972437
3.7142857142857144	6.040816326530612	2.9531901563158427
4.0	6.040816326530612	3.075380399721072
4.285714285714286	6.040816326530612	3.208351606004285
4.571428571428571	6.040816326530612	3.3413228122875047
4.857142857142857	6.040816326530612	3.4742940185707387
5.142857142857143	6.040816326530612	3.6072652248539594
5.428571428571429	6.040816326530612	3.740236431137169
5.714285714285714	6.040816326530612	3.8732076374203896
6.0	6.040816326530612	4.006178843703595
6.285714285714286	6.040816326530612	4.056043047525549
6.571428571428571	6.040816326530612	3.972700884882519
6.857142857142857	6.040816326530612	3.8920925624554132
7.142857142857143	6.040816326530612	3.894744423358776
7.428571428571429	6.040816326530612	3.8973962842621495
7.714285714285714	6.040816326530612	3.900048145165505
8.0	6.040816326530612	3.902700006068856
8.285714285714286	6.040816326530612	3.9053518669722402
8.571428571428571	6.040816326530612	3.9080037278756077
8.857142857142858	6.040816326530612	3.9106555887789582
9.142857142857142	6.040816326530612	3.9133074496823363
9.428571428571429	6.040816326530612	4.002879857231185
9.714285714285714	6.040816326530612	4.089627561782626
10.0	6.040816326530612	4.0416190401430425
10.285714285714286	6.040816326530612	3.913596316205037
10.571428571428571	6.040816326530612	3.7855735922670375
10.857142857142858	6.040816326530612	3.657550868329039
11.142857142857142	6.040816326530612	3.529528144391037
11.428571428571429	6.040816326530612	3.405632314670046
11.714285714285714	6.040816326530612	3.3443691231861727
12.0	6.040816326530612	3.283105931702291
12.285714285714286	6.040816326530612	3.2296797095797065
12.571428571428571	6.040816326530612	3.2071811264487753
12.857142857142858	6.040816326530612	3.184682543317845
13.142857142857142	6.040816326530612	3.1799806448482464
13.428571428571429	6.040816326530612	3.1491508879084242
13.714285714285714	6.040816326530612	2.902512832479775
14.0	6.040816326530612	2.655874777051116
14.285714285714286	6.040816326530612	2.4092367216224533
14.571428571428571	6.040816326530612	2.2612858751454903
14.857142857142858	6.040816326530612	2.2131840107589067
1.1428571428571428	6.36734693877551	2.4796773392718627
1.4285714285714286	6.36734693877551	2.5684916067884775
1.7142857142857142	6.36734693877551	2.6672696308525277
2.0	6.36734693877551	2.7660476549165707
2.2857142857142856	6.36734693877551	2.8648256789806297
2.5714285714285716	6.36734693877551	2.96360370304465
2.857142857142857	6.36734693877551	2.975950956057494
3.142857142857143	6.36734693877551	2.8842250861119716
3.4285714285714284	6.36734693877551	2.779395520537384
3.7142857142857144	6.36734693877551	2.8477756494936157
4.0	6.36734693877551	2.9505238624126835
4.285714285714286	6.36734693877551	3.0834950686958864
4.571428571428571	6.36734693877551	3.2164662749791026
4.857142857142857	6.36734693877551	3.3494374812623224
5.142857142857143	6.36734693877551	3.4824086875455516
5.428571428571429	6.36734693877551	3.6153798938287496
5.714285714285714	6.36734693877551	3.7483511001119743
6.0	6.36734693877551	3.8813223063951914
6.285714285714286	6.36734693877551	3.931186508910185
6.571428571428571	6.36734693877551	3.840906103533812
6.857142857142857	6.36734693877551	3.7881794736384657
7.142857142857143	6.36734693877551	3.790831334541843
7.428571428571429	6.36734693877551	3.7934831954452113
7.714285714285714	6.36734693877551	3.7961350563485667
8.0	6.36734693877551	3.798786917251932
8.285714285714286	6.36734693877551	3.8014387781552985
8.571428571428571	6.36734693877551	3.8040906390586633
8.857142857142858	6.36734693877551	3.80674249996203
9.142857142857142	6.36734693877551	3.809394360865397
9.428571428571429	6.36734693877551	3.8700980594091323
9.714285714285714	6.36734693877551	3.9639439056071493
10.0	6.36734693877551	3.9159353839687254
10.285714285714286	6.36734693877551	3.7879126600307407
10.571428571428571	6.36734693877551	3.6598899360927293
10.857142857142858	6.36734693877551	3.5318672121547525
11.142857142857142	6.36734693877551	3.4038444882167234
11.428571428571429	6.36734693877551	3.3249182652364997
11.714285714285714	6.36734693877551	3.2636550737526218
12.0	6.36734693877551	3.2023918822687474
12.285714285714286	6.36734693877551	3.163098590281742
12.571428571428571	6.36734693877551	3.140600007150802
12.857142857142858	6.36734693877551	3.1181014240198635
13.142857142857142	6.36734693877551	3.0956028408889416
13.428571428571429	6.36734693877551	3.0450868237760185
13.714285714285714	6.36734693877551	2.798448768347357
14.0	6.36734693877551	2.5518107129186887
14.285714285714286	6.36734693877551	2.313243958100247
14.571428571428571	6.36734693877551	2.2092450103482304
14.857142857142858	6.36734693877551	2.198242302961712
1.1428571428571428	6.6938775510204085	2.415455065364546
1.4285714285714286	6.6938775510204085	2.49964032428576
1.7142857142857142	6.6938775510204085	2.5966706346826727
2.0	6.6938775510204085	2.6954486587467157
2.2857142857142856	6.6938775510204085	2.794226682810775
2.5714285714285716	6.6938775510204085	2.8930047068748266
2.857142857142857	6.6938775510204085	2.905351959857483
3.142857142857143	6.6938775510204085	2.8136260899421375
3.4285714285714284	6.6938775510204085	2.708796524367563
3.7142857142857144	6.6938775510204085	2.6791124386618
4.0	6.6938775510204085	2.7587569327803916
4.285714285714286	6.6938775510204085	2.8837246091016273
4.571428571428571	6.6938775510204085	3.016695815384864
4.857142857142857	6.6938775510204085	3.149667021668069
5.142857142857143	6.6938775510204085	3.2826382279512956
5.428571428571429	6.6938775510204085	3.415609434234523
5.714285714285714	6.6938775510204085	3.548580640517738
6.0	6.6938775510204085	3.6815518468009607
6.285714285714286	6.6938775510204085	3.7314160489202823
6.571428571428571	6.6938775510204085	3.6923344187888016
6.857142857142857	6.6938775510204085	3.640584320901122
7.142857142857143	6.6938775510204085	3.6245703925173136
7.428571428571429	6.6938775510204085	3.6272222534206793
7.714285714285714	6.6938775510204085	3.629874114324042
8.0	6.6938775510204085	3.632525975227408
8.285714285714286	6.6938775510204085	3.6351778361307714
8.571428571428571	6.6938775510204085	3.637829697034139
8.857142857142858	6.6938775510204085	3.640481557937507
9.142857142857142	6.6938775510204085	3.664233303452152
9.428571428571429	6.6938775510204085	3.7207313919344394
9.714285714285714	6.6938775510204085	3.7628500558281255
10.0	6.6938775510204085	3.714841534189719
10.285714285714286	6.6938775510204085	3.5868188102517293
10.571428571428571	6.6938775510204085	3.4587960863137255
10.857142857142858	6.6938775510204085	3.3307733623757363
11.142857142857142	6.6938775510204085	3.257038977690826
11.428571428571429	6.6938775510204085	3.195775786206958
11.714285714285714	6.6938775510204085	3.134512594723064
12.0	6.6938775510204085	3.0790673825888226
12.285714285714286	6.6938775510204085	3.056568799457878
12.571428571428571	6.6938775510204085	3.034070216326947
12.857142857142858	6.6938775510204085	3.011571633196021
13.142857142857142	6.6938775510204085	2.98907305006509
13.428571428571429	6.6938775510204085	2.9385570329521746
13.714285714285714	6.6938775510204085	2.691918977523496
14.0	6.6938775510204085	2.445280922094836
14.285714285714286	6.6938775510204085	2.2740573372890927
14.571428571428571	6.6938775510204085	2.182221446343651
14.857142857142858	6.6938775510204085	2.182894744971099
1.1428571428571428	7.020408163265306	2.3512315182769195
1.4285714285714286	7.020408163265306	2.435422958532231
1.7142857142857142	7.020408163265306	2.5260716385128608
2.0	7.020408163265306	2.624849662576869
2.2857142857142856	7.020408163265306	2.7236276866409206
2.5714285714285716	7.020408163265306	2.822405710704973
2.857142857142857	7.020408163265306	2.8347529636876443
3.142857142857143	7.020408163265306	2.743027093772315
3.4285714285714284	7.020408163265306	2.638197528197729
3.7142857142857144	7.020408163265306	2.533367962623123
4.0	7.020408163265306	2.5900937219486058
4.285714285714286	7.020408163265306	2.6839541495073966
4.571428571428571	7.020408163265306	2.8169253557906213
4.857142857142857	7.020408163265306	2.949896562073839
5.142857142857143	7.020408163265306	3.0828677683570667
5.428571428571429	7.020408163265306	3.21583897464026
5.714285714285714	7.020408163265306	3.359453339989896
6.0	7.020408163265306	3.5387738214212394
6.285714285714286	7.020408163265306	3.6060190020883383
6.571428571428571	7.020408163265306	3.5736751907077258
6.857142857142857	7.020408163265306	3.5219250928200374
7.142857142857143	7.020408163265306	3.470174994932352
7.428571428571429	7.020408163265306	3.460961311396153
7.714285714285714	7.020408163265306	3.4636131722995147
8.0	7.020408163265306	3.4662650332028786
8.285714285714286	7.020408163265306	3.4689168941062625
8.571428571428571	7.020408163265306	3.471568755009617
8.857142857142858	7.020408163265306	3.488589722078152
9.142857142857142	7.020408163265306	3.5450878105604335
9.428571428571429	7.020408163265306	3.6015858990427176
9.714285714285714	7.020408163265306	3.6368972051197503
10.0	7.020408163265306	3.5713283207496147
10.285714285714286	7.020408163265306	3.396477964306856
10.571428571428571	7.020408163265306	3.257702236534695
10.857142857142858	7.020408163265306	3.189159690145165
11.142857142857142	7.020408163265306	3.127896498661276
11.428571428571429	7.020408163265306	3.0666333071774106
11.714285714285714	7.020408163265306	3.005370115693521
12.0	7.020408163265306	2.9725375917649646
12.285714285714286	7.020408163265306	2.950039008634048
12.571428571428571	7.020408163265306	2.927540425503114
12.857142857142858	7.020408163265306	2.9050418423721904
13.142857142857142	7.020408163265306	2.882543259241234
13.428571428571429	7.020408163265306	2.832027242128321
13.714285714285714	7.020408163265306	2.585389186699656
14.0	7.020408163265306	2.3388696642299767
14.285714285714286	7.020408163265306	2.2348707164779302
14.571428571428571	7.020408163265306	2.1673523989243137
14.857142857142858	7.020408163265306	2.167547526218449
1.1428571428571428	7.346938775510204	2.2870141525234153
1.4285714285714286	7.346938775510204	2.371205592778741
1.7142857142857142	7.346938775510204	2.455472642343025
2.0	7.346938775510204	2.5542506664070346
2.2857142857142856	7.346938775510204	2.653028690471107
2.5714285714285716	7.346938775510204	2.7518067145351472
2.857142857142857	7.346938775510204	2.764153967547985
3.142857142857143	7.346938775510204	2.6724280976024817
3.4285714285714284	7.346938775510204	2.5675985320278976
3.7142857142857144	7.346938775510204	2.462768966453303
4.0	7.346938775510204	2.4214305111167924
4.285714285714286	7.346938775510204	2.5010750052354123
4.571428571428571	7.346938775510204	2.6171548961963715
4.857142857142857	7.346938775510204	2.750126102479601
5.142857142857143	7.346938775510204	2.8830973087628124
5.428571428571429	7.346938775510204	3.061473630477473
5.714285714285714	7.346938775510204	3.2407941119088184
6.0	7.346938775510204	3.420114593340166
6.285714285714286	7.346938775510204	3.487359774008106
6.571428571428571	7.346938775510204	3.4550159626266534
6.857142857142857	7.346938775510204	3.4032658647389584
7.142857142857143	7.346938775510204	3.351515766851274
7.428571428571429	7.346938775510204	3.2997656689635875
7.714285714285714	7.346938775510204	3.2973522302749907
8.0	7.346938775510204	3.300004091178346
8.285714285714286	7.346938775510204	3.3026559520817176
8.571428571428571	7.346938775510204	3.3129461407041525
8.857142857142858	7.346938775510204	3.369444229186435
9.142857142857142	7.346938775510204	3.425942317668718
9.428571428571429	7.346938775510204	3.4824404061510004
9.714285714285714	7.346938775510204	3.517751712205213
10.0	7.346938775510204	3.4521828278578908
10.285714285714286	7.346938775510204	3.2773324714151357
10.571428571428571	7.346938775510204	3.1634799968930536
10.857142857142858	7.346938775510204	3.0600172111156185
11.142857142857142	7.346938775510204	2.998754019631724
11.428571428571429	7.346938775510204	2.9374908281478693
11.714285714285714	7.346938775510204	2.888506384072046
12.0	7.346938775510204	2.866007800941131
12.285714285714286	7.346938775510204	2.8435092178102064
12.571428571428571	7.346938775510204	2.821010634679274
12.857142857142858	7.346938775510204	2.798512051548349
13.142857142857142	7.346938775510204	2.776013468417395
13.428571428571429	7.346938775510204	2.7254974513044745
13.714285714285714	7.346938775510204	2.478859395875827
14.0	7.346938775510204	2.2996830434188116
14.285714285714286	7.346938775510204	2.1956840956667794
14.571428571428571	7.346938775510204	2.1522003074658045
14.857142857142858	7.346938775510204	2.1492310741126825
1.1428571428571428	7.673469387755102	2.2815948453256283
1.4285714285714286	7.673469387755102	2.30698822702521
1.7142857142857142	7.673469387755102	2.391179667280544
2.0	7.673469387755102	2.4836516702372045
2.2857142857142856	7.673469387755102	2.5824296943012763
2.5714285714285716	7.673469387755102	2.6812077183653145
2.857142857142857	7.673469387755102	2.693554971378138
3.142857142857143	7.673469387755102	2.6018291014326267
3.4285714285714284	7.673469387755102	2.496999535858058
3.7142857142857144	7.673469387755102	2.3921699702834713
4.0	7.673469387755102	2.2873404047088783
4.285714285714286	7.673469387755102	2.33241179440359
4.571428571428571	7.673469387755102	2.417384436602133
4.857142857142857	7.673469387755102	2.5841734395336977
5.142857142857143	7.673469387755102	2.7634939209650584
5.428571428571429	7.673469387755102	2.9428144023963974
5.714285714285714	7.673469387755102	3.122134883827749
6.0	7.673469387755102	3.3014553652590997
6.285714285714286	7.673469387755102	3.3687005457177306
6.571428571428571	7.673469387755102	3.336356734545578
6.857142857142857	7.673469387755102	3.2846066366578826
7.142857142857143	7.673469387755102	3.232856538770188
7.428571428571429	7.673469387755102	3.181106440882503
7.714285714285714	7.673469387755102	3.131091288250464
8.0	7.673469387755102	3.1337431491538243
8.285714285714286	7.673469387755102	3.1373025593301573
8.571428571428571	7.673469387755102	3.1938006478124352
8.857142857142858	7.673469387755102	3.2502987362947184
9.142857142857142	7.673469387755102	3.306796824776997
9.428571428571429	7.673469387755102	3.3632949132592858
9.714285714285714	7.673469387755102	3.398606219313491
10.0	7.673469387755102	3.3330373349661686
10.285714285714286	7.673469387755102	3.2140627292954216
10.571428571428571	7.673469387755102	3.1097224396499517
10.857142857142858	7.673469387755102	3.0053821500044915
11.142857142857142	7.673469387755102	2.901041860359019
11.428571428571429	7.673469387755102	2.8083483491183254
11.714285714285714	7.673469387755102	2.7819765932482072
12.0	7.673469387755102	2.759478010117289
12.285714285714286	7.673469387755102	2.7369794269863554
12.571428571428571	7.673469387755102	2.714480843855417
12.857142857142858	7.673469387755102	2.6919822607244983
13.142857142857142	7.673469387755102	2.6694836775935635
13.428571428571429	7.673469387755102	2.618967660480632
13.714285714285714	7.673469387755102	2.372329605051978
14.0	7.673469387755102	2.260496422607665
14.285714285714286	7.673469387755102	2.1631368014557864
14.571428571428571	7.673469387755102	2.136853088713158
14.857142857142858	7.673469387755102	2.128867410875941
1.1428571428571428	8.0	2.347936515920649
1.4285714285714286	8.0	2.3120107315131158
1.7142857142857142	8.0	2.3269623015270433
2.0	8.0	2.413052674067401
2.2857142857142856	8.0	2.511830698131437
2.5714285714285716	8.0	2.610608722195482
2.857142857142857	8.0	2.622955975178132
3.142857142857143	8.0	2.531230105262806
3.4285714285714284	8.0	2.426400539688216
3.7142857142857144	8.0	2.3215709741136332
4.0	8.0	2.2167414085390544
4.285714285714286	8.0	2.185979061437041
4.571428571428571	8.0	2.3119728307037657
4.857142857142857	8.0	2.4655142114526485
5.142857142857143	8.0	2.6448346928839825
5.428571428571429	8.0	2.8241551743152993
5.714285714285714	8.0	3.0034756557466635
6.0	8.0	3.182796137178022
6.285714285714286	8.0	3.250041317670063
6.571428571428571	8.0	3.2176975064645057
6.857142857142857	8.0	3.1659474085768085
7.142857142857143	8.0	3.114197310689121
7.428571428571429	8.0	3.062447212801426
7.714285714285714	8.0	3.0106971149137327
8.0	8.0	2.967482207129307
8.285714285714286	8.0	3.0181570664384347
8.571428571428571	8.0	3.0746551549207117
8.857142857142858	8.0	3.131153243403009
9.142857142857142	8.0	3.1876513318852817
9.428571428571429	8.0	3.2477458073580694
9.714285714285714	8.0	3.303773070305554
10.0	8.0	3.264645461697789
10.285714285714286	8.0	3.1603051720523307
10.571428571428571	8.0	3.0559648824068653
10.857142857142858	8.0	2.9516245927613998
11.142857142857142	8.0	2.8472843031159307
11.428571428571429	8.0	2.761683528936976
11.714285714285714	8.0	2.6961078476444538
12.0	8.0	2.65294821929343
12.285714285714286	8.0	2.6304496361624974
12.571428571428571	8.0	2.6079510530315666
12.857142857142858	8.0	2.5854524699006376
13.142857142857142	8.0	2.5629538867697064
13.428571428571429	8.0	2.5124378696567873
13.714285714285714	8.0	2.3253087495485376
14.0	8.0	2.2213098017964934
14.285714285714286	8.0	2.130669112862704
14.571428571428571	8.0	2.1220197208945986
14.857142857142858	8.0	2.1358986720386492
1.1428571428571428	8.326530612244898	2.389405972394525
1.4285714285714286	8.326530612244898	2.3534801879869853
1.7142857142857142	8.326530612244898	2.317554657617176
2.0	8.326530612244898	2.3469363760288378
2.2857142857142856	8.326530612244898	2.4412317019615943
2.5714285714285716	8.326530612244898	2.5400097260256342
2.857142857142857	8.326530612244898	2.5523569790384775
3.142857142857143	8.326530612244898	2.4606311090930153
3.4285714285714284	8.326530612244898	2.3558015435183766
3.7142857142857144	8.326530612244898	2.250971977943806
4.0	8.326530612244898	2.169444942178944
4.285714285714286	8.326530612244898	2.1120492665383312
4.571428571428571	8.326530612244898	2.2244208513851325
4.857142857142857	8.326530612244898	2.350414620651843
5.142857142857143	8.326530612244898	2.5261754648028827
5.428571428571429	8.326530612244898	2.7054959462342545
5.714285714285714	8.326530612244898	2.8848164276655854
6.0	8.326530612244898	3.0641369090969373
6.285714285714286	8.326530612244898	3.1313820897636493
6.571428571428571	8.326530612244898	3.0990382783834303
6.857142857142857	8.326530612244898	3.047288180495729
7.142857142857143	8.326530612244898	2.995538082608043
7.428571428571429	8.326530612244898	2.9437879847203305
7.714285714285714	8.326530612244898	2.8920378868326377
8.0	8.326530612244898	2.842513485064451
8.285714285714286	8.326530612244898	2.8990115735467166
8.571428571428571	8.326530612244898	2.95550966202899
8.857142857142858	8.326530612244898	3.014701008872677
9.142857142857142	8.326530612244898	3.104344629493821
9.428571428571429	8.326530612244898	3.1939882501149723
9.714285714285714	8.326530612244898	3.2500155130021926
10.0	8.326530612244898	3.210887904454694
10.285714285714286	8.326530612244898	3.1065476148092372
10.571428571428571	8.326530612244898	3.0022073251637655
10.857142857142858	8.326530612244898	2.897867035518293
11.142857142857142	8.326530612244898	2.796114341192096
11.428571428571429	8.326530612244898	2.730538659899567
11.714285714285714	8.326530612244898	2.6649629786070532
12.0	8.326530612244898	2.5993872973145375
12.285714285714286	8.326530612244898	2.5338116160220086
12.571428571428571	8.326530612244898	2.501421262207738
12.857142857142858	8.326530612244898	2.478922679076799
13.142857142857142	8.326530612244898	2.456424095945864
13.428571428571429	8.326530612244898	2.4059080788329315
13.714285714285714	8.326530612244898	2.286122128737372
14.0	8.326530612244898	2.1868428126660726
14.285714285714286	8.326530612244898	2.1223939452453386
14.571428571428571	8.326530612244898	2.1362726538196526
14.857142857142858	8.326530612244898	2.1501513623939736
1.1428571428571428	8.653061224489797	2.430875174830679
1.4285714285714286	8.653061224489797	2.394949644460861
1.7142857142857142	8.653061224489797	2.359024114091056
2.0	8.653061224489797	2.3489538904810936
2.2857142857142856	8.653061224489797	2.3706327057917624
2.5714285714285716	8.653061224489797	2.469410729855806
2.857142857142857	8.653061224489797	2.481757982868653
3.142857142857143	8.653061224489797	2.390032112923139
3.4285714285714284	8.653061224489797	2.2966466046788288
3.7142857142857144	8.653061224489797	2.239250929038204
4.0	8.653061224489797	2.1818552533975777
4.285714285714286	8.653061224489797	2.124459577756956
4.571428571428571	8.653061224489797	2.1368688720665014
4.857142857142857	8.653061224489797	2.2628626413331996
5.142857142857143	8.653061224489797	2.407516236721815
5.428571428571429	8.653061224489797	2.586836718153178
5.714285714285714	8.653061224489797	2.766157199584516
6.0	8.653061224489797	2.9454776810158587
6.285714285714286	8.653061224489797	3.012722862210606
6.571428571428571	8.653061224489797	2.9803790503023677
6.857142857142857	8.653061224489797	2.9286289524146576
7.142857142857143	8.653061224489797	2.876878854526968
7.428571428571429	8.653061224489797	2.8251287566392693
7.714285714285714	8.653061224489797	2.773378658751568
8.0	8.653061224489797	2.758286132068622
8.285714285714286	8.653061224489797	2.7816562103872817
8.571428571428571	8.653061224489797	2.871299831008424
8.857142857142858	8.653061224489797	2.9609434516295896
9.142857142857142	8.653061224489797	3.050587072250725
9.428571428571429	8.653061224489797	3.140230692871887
9.714285714285714	8.653061224489797	3.1962579562247573
10.0	8.653061224489797	3.1571303472116043
10.285714285714286	8.653061224489797	3.052790057566138
10.571428571428571	8.653061224489797	2.9484497679206587
10.857142857142858	8.653061224489797	2.844109478275195
11.142857142857142	8.653061224489797	2.764969472154699
11.428571428571429	8.653061224489797	2.6993937908621692
11.714285714285714	8.653061224489797	2.633818109569663
12.0	8.653061224489797	2.568242428277138
12.285714285714286	8.653061224489797	2.5026667469846116
12.571428571428571	8.653061224489797	2.4370910656920874
12.857142857142858	8.653061224489797	2.372392888252958
13.142857142857142	8.653061224489797	2.3639343241205815
13.428571428571429	8.653061224489797	2.3509344556782645
13.714285714285714	8.653061224489797	2.2469355079262368
14.0	8.653061224489797	2.1543751240730034
14.285714285714286	8.653061224489797	2.1366468781703936
14.571428571428571	8.653061224489797	2.150525586744707
14.857142857142858	8.653061224489797	2.164404537888755
1.1428571428571428	8.979591836734693	2.472344885342278
1.4285714285714286	8.979591836734693	2.435507025575612
1.7142857142857142	8.979591836734693	2.379758419984027
2.0	8.979591836734693	2.3498935078658594
2.2857142857142856	8.979591836734693	2.3145895362690334
2.5714285714285716	8.979591836734693	2.4043265547615325
2.857142857142857	8.979591836734693	2.416673807774362
3.142857142857143	8.979591836734693	2.366452591538078
3.4285714285714284	8.979591836734693	2.309056915897461
3.7142857142857144	8.979591836734693	2.251661240256842
4.0	8.979591836734693	2.1942655646162126
4.285714285714286	8.979591836734693	2.1368698889756037
4.571428571428571	8.979591836734693	2.0794742133349775
4.857142857142857	8.979591836734693	2.1753106620145695
5.142857142857143	8.979591836734693	2.301304431281295
5.428571428571429	8.979591836734693	2.4681774900720796
5.714285714285714	8.979591836734693	2.647497971503432
6.0	8.979591836734693	2.826818452934773
6.285714285714286	8.979591836734693	2.894063633601502
6.571428571428571	8.979591836734693	2.861719822221283
6.857142857142857	8.979591836734693	2.8099697243335777
7.142857142857143	8.979591836734693	2.7582196264458885
7.428571428571429	8.979591836734693	2.706469528558173
7.714285714285714	8.979591836734693	2.684646223429157
8.0	8.979591836734693	2.7141656787372668
8.285714285714286	8.979591836734693	2.7537645203748253
8.571428571428571	8.979591836734693	2.8175422737653153
8.857142857142858	8.979591836734693	2.9071858943864863
9.142857142857142	8.979591836734693	2.9968295150076205
9.428571428571429	8.979591836734693	3.086473135628774
9.714285714285714	8.979591836734693	3.142500398880016
10.0	8.979591836734693	3.103372789968501
10.285714285714286	8.979591836734693	2.999032500323029
10.571428571428571	8.979591836734693	2.8946922106775803
10.857142857142858	8.979591836734693	2.799400284409817
11.142857142857142	8.979591836734693	2.7338246031173017
11.428571428571429	8.979591836734693	2.6682489218247696
11.714285714285714	8.979591836734693	2.602673240532261
12.0	8.979591836734693	2.537097559239737
12.285714285714286	8.979591836734693	2.4715218779472057
12.571428571428571	8.979591836734693	2.405946196654682
12.857142857142858	8.979591836734693	2.340370515362171
13.142857142857142	8.979591836734693	2.3534833035408984
13.428571428571429	8.979591836734693	2.3404834351134514
13.714285714285714	8.979591836734693	2.246003356340796
14.0	8.979591836734693	2.1573619679443663
14.285714285714286	8.979591836734693	2.150899811095452
14.571428571428571	8.979591836734693	2.1647785196697633
14.857142857142858	8.979591836734693	2.178657470813814
1.1428571428571428	9.306122448979592	2.491255631167224
1.4285714285714286	9.306122448979592	2.4349502618743224
1.7142857142857142	9.306122448979592	2.3671009360724176
2.0	9.306122448979592	2.326398776073775
2.2857142857142856	9.306122448979592	2.333381477903991
2.5714285714285716	9.306122448979592	2.4175729181593204
2.857142857142857	9.306122448979592	2.429084118992994
3.142857142857143	9.306122448979592	2.3788629027567163
3.4285714285714284	9.306122448979592	2.321467227116087
3.7142857142857144	9.306122448979592	2.26407155147547
4.0	9.306122448979592	2.2066758758348564
4.285714285714286	9.306122448979592	2.1492802001942266
4.571428571428571	9.306122448979592	2.091884524553623
4.857142857142857	9.306122448979592	2.0877586826959345
5.142857142857143	9.306122448979592	2.213752451962658
5.428571428571429	9.306122448979592	2.3495182619910038
5.714285714285714	9.306122448979592	2.528838743422356
6.0	9.306122448979592	2.708159224853703
6.285714285714286	9.306122448979592	2.7754044055190485
6.571428571428571	9.306122448979592	2.7430605941402018
6.857142857142857	9.306122448979592	2.6913104962525063
7.142857142857143	9.306122448979592	2.63956039836481
7.428571428571429	9.306122448979592	2.624999619830877
7.714285714285714	9.306122448979592	2.664598461468434
8.0	9.306122448979592	2.7041973031059943
8.285714285714286	9.306122448979592	2.743796144743551
8.571428571428571	9.306122448979592	2.8053608623660953
8.857142857142858	9.306122448979592	2.8534283371433786
9.142857142857142	9.306122448979592	2.943071957764527
9.428571428571429	9.306122448979592	3.0327155783857083
9.714285714285714	9.306122448979592	3.088742841333655
10.0	9.306122448979592	3.0496152327254107
10.285714285714286	9.306122448979592	2.9452749430799416
10.571428571428571	9.306122448979592	2.8409346534344824
10.857142857142858	9.306122448979592	2.7682554153724244
11.142857142857142	9.306122448979592	2.7026797340799016
11.428571428571429	9.306122448979592	2.637104052787378
11.714285714285714	9.306122448979592	2.571528371494863
12.0	9.306122448979592	2.505952690202337
12.285714285714286	9.306122448979592	2.440377008909808
12.571428571428571	9.306122448979592	2.3748013276172832
12.857142857142858	9.306122448979592	2.35395870596982
13.142857142857142	9.306122448979592	2.3883722809185794
13.428571428571429	9.306122448979592	2.3762526542863602
13.714285714285714	9.306122448979592	2.2876112658899324
14.0	9.306122448979592	2.198969877493502
14.285714285714286	9.306122448979592	2.165152744020511
14.571428571428571	9.306122448979592	2.179031452594821
14.857142857142858	9.306122448979592	2.1929101611691495
1.1428571428571428	9.63265306122449	2.4774851354810266
1.4285714285714286	9.63265306122449	2.4096358096790973
1.7142857142857142	9.63265306122449	2.3417864838771885
2.0	9.63265306122449	2.302376182921975
2.2857142857142856	9.63265306122449	2.3521734195389454
2.5714285714285716	9.63265306122449	2.436364859794278
2.857142857142857	9.63265306122449	2.446888789830306
3.142857142857143	9.63265306122449	2.391273213975346
3.4285714285714284	9.63265306122449	2.3338775383347348
3.7142857142857144	9.63265306122449	2.2764818626941112
4.0	9.63265306122449	2.2190861870534913
4.285714285714286	9.63265306122449	2.161690511412871
4.571428571428571	9.63265306122449	2.104294835772254
4.857142857142857	9.63265306122449	2.046899160131635
5.142857142857143	9.63265306122449	2.126200472644019
5.428571428571429	9.63265306122449	2.2521942419107526
5.714285714285714	9.63265306122449	2.4101795153412873
6.0	9.63265306122449	2.5894999967726138
6.285714285714286	9.63265306122449	2.6567451776906377
6.571428571428571	9.63265306122449	2.6244013660591214
6.857142857142857	9.63265306122449	2.5726512681714375
7.142857142857143	9.63265306122449	2.5754324025620514
7.428571428571429	9.63265306122449	2.6150312441995993
7.714285714285714	9.63265306122449	2.6546300858371534
8.0	9.63265306122449	2.6942289274747138
8.285714285714286	9.63265306122449	2.7338277691122705
8.571428571428571	9.63265306122449	2.7734266107498278
8.857142857142858	9.63265306122449	2.8130254523873814
9.142857142857142	9.63265306122449	2.8893144005214304
9.428571428571429	9.63265306122449	2.9789580211425957
9.714285714285714	9.63265306122449	3.0349852842130156
10.0	9.63265306122449	2.995857675482318
10.285714285714286	9.63265306122449	2.8915173858368473
10.571428571428571	9.63265306122449	2.802686227627542
10.857142857142858	9.63265306122449	2.737110546335032
11.142857142857142	9.63265306122449	2.6715348650425046
11.428571428571429	9.63265306122449	2.605959183749982
11.714285714285714	9.63265306122449	2.5403835024574613
12.0	9.63265306122449	2.47480782116493
12.285714285714286	9.63265306122449	2.4092321398724073
12.571428571428571	9.63265306122449	2.349517883411837
12.857142857142858	9.63265306122449	2.3888476833008667
13.142857142857142	9.63265306122449	2.4289407381750863
13.428571428571429	9.63265306122449	2.4178605638355046
13.714285714285714	9.63265306122449	2.3292191754390723
14.0	9.63265306122449	2.240577787042641
14.285714285714286	9.63265306122449	2.179405676945569
14.571428571428571	9.63265306122449	2.1932843855198767
14.857142857142858	9.63265306122449	2.207163094094206
1.1428571428571428	9.959183673469388	2.4521706832858046
1.4285714285714286	9.959183673469388	2.384321357483869
1.7142857142857142	9.959183673469388	2.3164720316819722
2.0	9.959183673469388	2.279726942804311
2.2857142857142856	9.959183673469388	2.3639183830596444
2.5714285714285716	9.959183673469388	2.4481098233149723
2.857142857142857	9.959183673469388	2.458633753351003
3.142857142857143	9.959183673469388	2.3990296584862314
3.4285714285714284	9.959183673469388	2.341633982845611
3.7142857142857144	9.959183673469388	2.2842383072049897
4.0	9.959183673469388	2.226842631564371
4.285714285714286	9.959183673469388	2.1694469559237546
4.571428571428571	9.959183673469388	2.112051280283147
4.857142857142857	9.959183673469388	2.054655604642511
5.142857142857143	9.959183673469388	2.057917846710586
5.428571428571429	9.959183673469388	2.1646422625921034
5.714285714285714	9.959183673469388	2.2915202872602
6.0	9.959183673469388	2.470840768691553
6.285714285714286	9.959183673469388	2.53808594935865
6.571428571428571	9.959183673469388	2.505742137978038
6.857142857142857	9.959183673469388	2.5258651852932132
7.142857142857143	9.959183673469388	2.5654640269307745
7.428571428571429	9.959183673469388	2.6050628685683273
7.714285714285714	9.959183673469388	2.6446617102058743
8.0	9.959183673469388	2.684260551843424
8.285714285714286	9.959183673469388	2.723859393480989
8.571428571428571	9.959183673469388	2.763458235118545
8.857142857142858	9.959183673469388	2.803057076756101
9.142857142857142	9.959183673469388	2.8426559183936533
9.428571428571429	9.959183673469388	2.925200463899502
9.714285714285714	9.959183673469388	2.9812277268717224
10.0	9.959183673469388	2.9421001182392317
10.285714285714286	9.959183673469388	2.8377598285937573
10.571428571428571	9.959183673469388	2.77154135859014
10.857142857142858	9.959183673469388	2.705965677297631
11.142857142857142	9.959183673469388	2.640389996005108
11.428571428571429	9.959183673469388	2.574814314712579
11.714285714285714	9.959183673469388	2.5092386334200665
12.0	9.959183673469388	2.443662952127532
12.285714285714286	9.959183673469388	2.378087270835022
12.571428571428571	9.959183673469388	2.3713234942416093
12.857142857142858	9.959183673469388	2.410653294130637
13.142857142857142	9.959183673469388	2.454945680827974
13.428571428571429	9.959183673469388	2.443865507301169
13.714285714285714	9.959183673469388	2.3552241189047347
14.0	9.959183673469388	2.266582730508305
14.285714285714286	9.959183673469388	2.1936586098706257
14.571428571428571	9.959183673469388	2.207537318444934
14.857142857142858	9.959183673469388	2.221416027019258
1.1428571428571428	10.285714285714286	2.4268562310905857
1.4285714285714286	10.285714285714286	2.359006905288668
1.7142857142857142	10.285714285714286	2.2911575794867445
2.0	10.285714285714286	2.2543309966183824
2.2857142857142856	10.285714285714286	2.3271734140912583
2.5714285714285716	10.285714285714286	2.4113648543465875
2.857142857142857	10.285714285714286	2.4218887843826358
3.142857142857143	10.285714285714286	2.3620951225223172
3.4285714285714284	10.285714285714286	2.3014489162303757
3.7142857142857144	10.285714285714286	2.244053240589768
4.0	10.285714285714286	2.1866575649491353
4.285714285714286	10.285714285714286	2.1292618893085313
4.571428571428571	10.285714285714286	2.071866213667901
4.857142857142857	10.285714285714286	2.014470538027274
5.142857142857143	10.285714285714286	2.0316104624056583
5.428571428571429	10.285714285714286	2.0730193528838967
5.714285714285714	10.285714285714286	2.154726911948845
6.0	10.285714285714286	2.3110170150283205
6.285714285714286	10.285714285714286	2.388188689751928
6.571428571428571	10.285714285714286	2.4277875313894857
6.857142857142857	10.285714285714286	2.4673863730270265
7.142857142857143	10.285714285714286	2.5069852146645974
7.428571428571429	10.285714285714286	2.5465840563021516
7.714285714285714	10.285714285714286	2.5861828979397012
8.0	10.285714285714286	2.625781739577269
8.285714285714286	10.285714285714286	2.665380581214822
8.571428571428571	10.285714285714286	2.7049794228523725
8.857142857142858	10.285714285714286	2.744578264489932
9.142857142857142	10.285714285714286	2.7841771061274727
9.428571428571429	10.285714285714286	2.8237759477650335
9.714285714285714	10.285714285714286	2.8717755705418924
10.0	10.285714285714286	2.8326479617518716
10.285714285714286	10.285714285714286	2.7539874657603747
10.571428571428571	10.285714285714286	2.688411784467851
10.857142857142858	10.285714285714286	2.6228361031753327
11.142857142857142	10.285714285714286	2.5572604218828014
11.428571428571429	10.285714285714286	2.4916847405902764
11.714285714285714	10.285714285714286	2.4261090592977563
12.0	10.285714285714286	2.3605333780052318
12.285714285714286	10.285714285714286	2.3039260336905456
12.571428571428571	10.285714285714286	2.3432558335795863
12.857142857142858	10.285714285714286	2.3860079713170066
13.142857142857142	10.285714285714286	2.4304999445924222
13.428571428571429	10.285714285714286	2.4194197710385463
13.714285714285714	10.285714285714286	2.3307783826421042
14.0	10.285714285714286	2.2421369942456755
14.285714285714286	10.285714285714286	2.2079115427956846
14.571428571428571	10.285714285714286	2.221790251369995
14.857142857142858	10.285714285714286	2.2356689599443245
1.1428571428571428	10.612244897959183	2.4015417788953597
1.4285714285714286	10.612244897959183	2.3336924530934295
1.7142857142857142	10.612244897959183	2.265843127291519
2.0	10.612244897959183	2.230308403466589
2.2857142857142856	10.612244897959183	2.2291868301916056
2.5714285714285716	10.612244897959183	2.313378270446936
2.857142857142857	10.612244897959183	2.323902200482983
3.142857142857143	10.612244897959183	2.264108538622668
3.4285714285714284	10.612244897959183	2.195772925125403
3.7142857142857144	10.612244897959183	2.136893062966649
4.0	10.612244897959183	2.0794973873260303
4.285714285714286	10.612244897959183	2.022101711685413
4.571428571428571	10.612244897959183	1.9647060360447977
4.857142857142857	10.612244897959183	1.926334192879268
5.142857142857143	10.612244897959183	1.9677430833575023
5.428571428571429	10.612244897959183	2.009151973835755
5.714285714285714	10.612244897959183	2.050560864314004
6.0	10.612244897959183	2.170476436622056
6.285714285714286	10.612244897959183	2.2488591497820636
6.571428571428571	10.612244897959183	2.2884579914196244
6.857142857142857	10.612244897959183	2.3280568330571856
7.142857142857143	10.612244897959183	2.3676556746947406
7.428571428571429	10.612244897959183	2.407254516332299
7.714285714285714	10.612244897959183	2.446853357969851
8.0	10.612244897959183	2.4864521996074194
8.285714285714286	10.612244897959183	2.5260510412449593
8.571428571428571	10.612244897959183	2.5656498828825214
8.857142857142858	10.612244897959183	2.6052487245200755
9.142857142857142	10.612244897959183	2.6448475661576283
9.428571428571429	10.612244897959183	2.68444640779518
9.714285714285714	10.612244897959183	2.714079880324328
10.0	10.612244897959183	2.6801056037909525
10.285714285714286	10.612244897959183	2.5895075330071884
10.571428571428571	10.612244897959183	2.518641035226715
10.857142857142858	10.612244897959183	2.453065353934187
11.142857142857142	10.612244897959183	2.387489672641658
11.428571428571429	10.612244897959183	2.3219139913491396
11.714285714285714	10.612244897959183	2.2563383100566092
12.0	10.612244897959183	2.1907626287640856
12.285714285714286	10.612244897959183	2.2290789386040193
12.571428571428571	10.612244897959183	2.269971371888138
12.857142857142858	10.612244897959183	2.320819341293987
13.142857142857142	10.612244897959183	2.3653113145694027
13.428571428571429	10.612244897959183	2.3542311410155126
13.714285714285714	10.612244897959183	2.2655897526190865
14.0	10.612244897959183	2.208285767146425
14.285714285714286	10.612244897959183	2.222164475720742
14.571428571428571	10.612244897959183	2.236043184295055
14.857142857142858	10.612244897959183	2.249921892869375
1.1428571428571428	10.938775510204081	2.3762275089783618
1.4285714285714286	10.938775510204081	2.3083780008982013
1.7142857142857142	10.938775510204081	2.2411780127515586
2.0	10.938775510204081	2.206285810314787
2.2857142857142856	10.938775510204081	2.1713936078780005
2.5714285714285716	10.938775510204081	2.2153916865472905
2.857142857142857	10.938775510204081	2.225915616583336
3.142857142857143	10.938775510204081	2.1661219547230193
3.4285714285714284	10.938775510204081	2.097786341225751
3.7142857142857144	10.938775510204081	2.029732885343547
4.0	10.938775510204081	1.9723372097029261
4.285714285714286	10.938775510204081	1.9149415340623028
4.571428571428571	10.938775510204081	1.8575458584216946
4.857142857142857	10.938775510204081	1.8624668138311193
5.142857142857143	10.938775510204081	1.9038757043093664
5.428571428571429	10.938775510204081	1.945284594787614
5.714285714285714	10.938775510204081	1.9866934852658533
6.0	10.938775510204081	2.0722821043095303
6.285714285714286	10.938775510204081	2.1364057922007933
6.571428571428571	10.938775510204081	2.1491284514497653
6.857142857142857	10.938775510204081	2.188727293087335
7.142857142857143	10.938775510204081	2.2283261347248904
7.428571428571429	10.938775510204081	2.267924976362435
7.714285714285714	10.938775510204081	2.307523817999993
8.0	10.938775510204081	2.3471226596375594
8.285714285714286	10.938775510204081	2.386721501275108
8.571428571428571	10.938775510204081	2.426320342912657
8.857142857142858	10.938775510204081	2.4659191845502173
9.142857142857142	10.938775510204081	2.505518026187775
9.428571428571429	10.938775510204081	2.5663548834369436
9.714285714285714	10.938775510204081	2.6072560800848716
10.0	10.938775510204081	2.573281803116781
10.285714285714286	10.938775510204081	2.4826837323330135
10.571428571428571	10.938775510204081	2.3920856615492365
10.857142857142858	10.938775510204081	2.3014875907654675
11.142857142857142	10.938775510204081	2.217718923400521
11.428571428571429	10.938775510204081	2.1521432421079965
11.714285714285714	10.938775510204081	2.086567560815472
12.0	10.938775510204081	2.1149020436284687
12.285714285714286	10.938775510204081	2.1542318435175094
12.571428571428571	10.938775510204081	2.204782741865115
12.857142857142858	10.938775510204081	2.255630711270965
13.142857142857142	10.938775510204081	2.300122684546378
13.428571428571429	10.938775510204081	2.2890425109924943
13.714285714285714	10.938775510204081	2.2086599914971705
14.0	10.938775510204081	2.2225387000714836
14.285714285714286	10.938775510204081	2.2364174086457997
14.571428571428571	10.938775510204081	2.2502961172201195
14.857142857142858	10.938775510204081	2.264174825794436
1.1428571428571428	11.26530612244898	2.3509128745049086
1.4285714285714286	11.26530612244898	2.2830635487029936
1.7142857142857142	11.26530612244898	2.217155419599766
2.0	11.26530612244898	2.1822632171629857
2.2857142857142856	11.26530612244898	2.147371014726204
2.5714285714285716	11.26530612244898	2.1174051026476386
2.857142857142857	11.26530612244898	2.1279290326836735
3.142857142857143	11.26530612244898	2.0681353708233683
3.4285714285714284	11.26530612244898	1.9997997573261048
3.7142857142857144	11.26530612244898	1.93146414382885
4.0	11.26530612244898	1.8670001700122874
4.285714285714286	11.26530612244898	1.8320207264515707
4.571428571428571	11.26530612244898	1.8446832324177471
4.857142857142857	11.26530612244898	1.857345738383922
5.142857142857143	11.26530612244898	1.8700082443501014
5.428571428571429	11.26530612244898	1.8826707503162692
5.714285714285714	11.26530612244898	1.9228261062177123
6.0	11.26530612244898	1.9740877719970058
6.285714285714286	11.26530612244898	2.03821145988828
6.571428571428571	11.26530612244898	2.0470527776524476
6.857142857142857	11.26530612244898	2.088461668130691
7.142857142857143	11.26530612244898	2.1136204755256607
7.428571428571429	11.26530612244898	2.138125892381016
7.714285714285714	11.26530612244898	2.168194278030141
8.0	11.26530612244898	2.2077931196677056
8.285714285714286	11.26530612244898	2.2473919613052455
8.571428571428571	11.26530612244898	2.2869908029428077
8.857142857142858	11.26530612244898	2.3286472550188755
9.142857142857142	11.26530612244898	2.3940891688908312
9.428571428571429	11.26530612244898	2.4595310827627825
9.714285714285714	11.26530612244898	2.5004322789265494
10.0	11.26530612244898	2.466458002442625
10.285714285714286	11.26530612244898	2.3758599316588427
10.571428571428571	11.26530612244898	2.2852618608750728
10.857142857142858	11.26530612244898	2.1946637900912993
11.142857142857142	11.26530612244898	2.1040657193075205
11.428571428571429	11.26530612244898	2.0134676485237226
11.714285714285714	11.26530612244898	2.0080985170035426
12.0	11.26530612244898	2.0501533597483848
12.285714285714286	11.26530612244898	2.092208202493227
12.571428571428571	11.26530612244898	2.139594111842116
12.857142857142858	11.26530612244898	2.1904420812479346
13.142857142857142	11.26530612244898	2.234934054523359
13.428571428571429	11.26530612244898	2.2238538809694726
13.714285714285714	11.26530612244898	2.217564513646634
14.0	11.26530612244898	2.234784569133781
14.285714285714286	11.26530612244898	2.2506703415708613
14.571428571428571	11.26530612244898	2.2645490501451633
14.857142857142858	11.26530612244898	2.278428001289221
1.1428571428571428	11.591836734693878	2.325598604587918
1.4285714285714286	11.591836734693878	2.257749096507773
1.7142857142857142	11.591836734693878	2.1931328264479673
2.0	11.591836734693878	2.151255984309264
2.2857142857142856	11.591836734693878	2.1047202941891445
2.5714285714285716	11.591836734693878	2.0581904224442114
2.857142857142857	11.591836734693878	2.02994244878402
3.142857142857143	11.591836734693878	1.9701487869237178
3.4285714285714284	11.591836734693878	1.918600807209391
3.7142857142857144	11.591836734693878	1.8657400325491473
4.0	11.591836734693878	1.8448444699804178
4.285714285714286	11.591836734693878	1.8505554705634724
4.571428571428571	11.591836734693878	1.8632179765296477
4.857142857142857	11.591836734693878	1.875880482495826
5.142857142857143	11.591836734693878	1.8885429884620004
5.428571428571429	11.591836734693878	1.9012054944281696
5.714285714285714	11.591836734693878	1.913868000394352
6.0	11.591836734693878	1.9265305063605254
6.285714285714286	11.591836734693878	1.9417765081260505
6.571428571428571	11.591836734693878	1.9831853986042978
6.857142857142857	11.591836734693878	2.0245942890825415
7.142857142857143	11.591836734693878	2.0641738724120464
7.428571428571429	11.591836734693878	2.088679289267402
7.714285714285714	11.591836734693878	2.1131847061227576
8.0	11.591836734693878	2.1139416637156443
8.285714285714286	11.591836734693878	2.108062421335415
8.571428571428571	11.591836734693878	2.156381540472747
8.857142857142858	11.591836734693878	2.2218234543447
9.142857142857142	11.591836734693878	2.2872653682166497
9.428571428571429	11.591836734693878	2.3527072820886072
9.714285714285714	11.591836734693878	2.3936084787709095
10.0	11.591836734693878	2.3596342017684435
10.285714285714286	11.591836734693878	2.2690361309846665
10.571428571428571	11.591836734693878	2.178438060200895
10.857142857142858	11.591836734693878	2.0878399894171107
11.142857142857142	11.591836734693878	1.997241918633346
11.428571428571429	11.591836734693878	1.954369198917643
11.714285714285714	11.591836734693878	1.9707342454055772
12.0	11.591836734693878	2.012789088150421
12.285714285714286	11.591836734693878	2.0548439308952617
12.571428571428571	11.591836734693878	2.0883716612567076
12.857142857142858	11.591836734693878	2.1252534512249204
13.142857142857142	11.591836734693878	2.169745424500337
13.428571428571429	11.591836734693878	2.1723382708462324
13.714285714285714	11.591836734693878	2.2003271407094074
14.0	11.591836734693878	2.2283160105725854
14.285714285714286	11.591836734693878	2.2520046246209295
14.571428571428571	11.591836734693878	2.2692246801080778
14.857142857142858	11.591836734693878	2.2864447355952313
1.1428571428571428	11.918367346938776	2.2804956646435777
1.4285714285714286	11.918367346938776	2.202043164818506
1.7142857142857142	11.918367346938776	2.124115511384601
2.0	11.918367346938776	2.0775856396396595
2.2857142857142856	11.918367346938776	2.0310557678947165
2.5714285714285716	11.918367346938776	1.9845258961497785
2.857142857142857	11.918367346938776	1.9379960244048386
3.142857142857143	11.918367346938776	1.891466152659904
3.4285714285714284	11.918367346938776	1.8754242768535399
3.7142857142857144	11.918367346938776	1.8749215454964387
4.0	11.918367346938776	1.8744188141393407
4.285714285714286	11.918367346938776	1.8739160827822445
4.571428571428571	11.918367346938776	1.8817527206415392
4.857142857142857	11.918367346938776	1.8944152266077139
5.142857142857143	11.918367346938776	1.9070777325738941
5.428571428571429	11.918367346938776	1.9197402385400664
5.714285714285714	11.918367346938776	1.9324027445062448
6.0	11.918367346938776	1.945065250472427
6.285714285714286	11.918367346938776	1.9498136902723715
6.571428571428571	11.918367346938776	1.9193180195561728
6.857142857142857	11.918367346938776	1.9607269100344173
7.142857142857143	11.918367346938776	2.0021358005126535
7.428571428571429	11.918367346938776	2.039232686153783
7.714285714285714	11.918367346938776	2.0521811097908413
8.0	11.918367346938776	2.012543704402077
8.285714285714286	11.918367346938776	1.98411582592664
8.571428571428571	11.918367346938776	2.049557739798569
8.857142857142858	11.918367346938776	2.114999653670537
9.142857142857142	11.918367346938776	2.1804415675424775
9.428571428571429	11.918367346938776	2.2458834814144275
9.714285714285714	11.918367346938776	2.28678467787876
10.0	11.918367346938776	2.252810401094271
10.285714285714286	11.918367346938776	2.162212330310499
10.571428571428571	11.918367346938776	2.0716142595267204
10.857142857142858	11.918367346938776	1.9810161887429454
11.142857142857142	11.918367346938776	1.9266337458168699
11.428571428571429	11.918367346938776	1.941375757795706
11.714285714285714	11.918367346938776	1.9617597548731591
12.0	11.918367346938776	1.9880199363688176
12.285714285714286	11.918367346938776	2.0142801178644705
12.571428571428571	11.918367346938776	2.0424359374339787
12.857142857142858	11.918367346938776	2.070424807297159
13.142857142857142	11.918367346938776	2.104556794477322
13.428571428571429	11.918367346938776	2.1264025470235
13.714285714285714	11.918367346938776	2.1543914168866785
14.0	11.918367346938776	2.1823802867498543
14.285714285714286	11.918367346938776	2.2103691566130284
14.571428571428571	11.918367346938776	2.2383580264762024
14.857142857142858	11.918367346938776	2.2663470816703803
1.1428571428571428	12.244897959183673	2.2359606886470633
1.4285714285714286	12.244897959183673	2.157508328088377
1.7142857142857142	12.244897959183673	2.079055967529688
2.0	12.244897959183673	2.025407120123809
2.2857142857142856	12.244897959183673	1.9788772483788737
2.5714285714285716	12.244897959183673	1.9323473766339325
2.857142857142857	12.244897959183673	1.9059412423072064
3.142857142857143	12.244897959183673	1.9055013523695659
3.4285714285714284	12.244897959183673	1.9049986210124654
3.7142857142857144	12.244897959183673	1.9044968896553682
4.0	12.244897959183673	1.9039931582982668
4.285714285714286	12.244897959183673	1.9034904269411632
4.571428571428571	12.244897959183673	1.9029876955840663
4.857142857142857	12.244897959183673	1.9129499707196231
5.142857142857143	12.244897959183673	1.9256124766857923
5.428571428571429	12.244897959183673	1.938274982651965
5.714285714285714	12.244897959183673	1.9509374886181408
6.0	12.244897959183673	1.9635999945843248
6.285714285714286	12.244897959183673	1.9683484343133828
6.571428571428571	12.244897959183673	1.9098824901666736
6.857142857142857	12.244897959183673	1.9325388408267798
7.142857142857143	12.244897959183673	1.973947731305017
7.428571428571429	12.244897959183673	1.996389497677213
7.714285714285714	12.244897959183673	1.9918520352701223
8.0	12.244897959183673	1.9248578021838814
8.285714285714286	12.244897959183673	1.883787693285583
8.571428571428571	12.244897959183673	1.942733939124416
8.857142857142858	12.244897959183673	2.0081758529963665
9.142857142857142	12.244897959183673	2.0736177668683116
9.428571428571429	12.244897959183673	2.13905968074026
9.714285714285714	12.244897959183673	2.179960876903622
10.0	12.244897959183673	2.145986600420102
10.285714285714286	12.244897959183673	2.0553885296363177
10.571428571428571	12.244897959183673	1.964790458852546
10.857142857142858	12.244897959183673	1.898898292716078
11.142857142857142	12.244897959183673	1.9136403046949173
11.428571428571429	12.244897959183673	1.9321645973190513
11.714285714285714	12.244897959183673	1.9584247788147175
12.0	12.244897959183673	1.9846849603103642
12.285714285714286	12.244897959183673	2.010945141806026
12.571428571428571	12.244897959183673	2.0372053233016842
12.857142857142858	12.244897959183673	2.0634655047973363
13.142857142857142	12.244897959183673	2.0864431636425227
13.428571428571429	12.244897959183673	2.1085067136714652
13.714285714285714	12.244897959183673	2.1446773234224326
14.0	12.244897959183673	2.1808479331734016
14.285714285714286	12.244897959183673	2.217018542924369
14.571428571428571	12.244897959183673	2.253189152675346
14.857142857142858	12.244897959183673	2.282068578463454
1.1428571428571428	12.571428571428571	2.242658632660708
1.4285714285714286	12.571428571428571	2.1642062721020165
1.7142857142857142	12.571428571428571	2.0857539115433292
2.0	12.571428571428571	2.0278630202877936
2.2857142857142856	12.571428571428571	1.9813331485428503
2.5714285714285716	12.571428571428571	1.9348032767979082
2.857142857142857	12.571428571428571	1.935515586466128
3.142857142857143	12.571428571428571	1.935075696528486
3.4285714285714284	12.571428571428571	1.934572965171388
3.7142857142857144	12.571428571428571	1.9340702338142883
4.0	12.571428571428571	1.933567502457189
4.285714285714286	12.571428571428571	1.9330647711000868
4.571428571428571	12.571428571428571	1.9325620397429901
4.857142857142857	12.571428571428571	1.93205930838589
5.142857142857143	12.571428571428571	1.9441472207976886
5.428571428571429	12.571428571428571	1.956809726763863
5.714285714285714	12.571428571428571	1.9694722327300425
6.0	12.571428571428571	1.9821347386962171
6.285714285714286	12.571428571428571	1.9868831784961596
6.571428571428571	12.571428571428571	1.928417234278566
6.857142857142857	12.571428571428571	1.9483088128895432
7.142857142857143	12.571428571428571	1.975566111264137
7.428571428571429	12.571428571428571	1.9775041989684645
7.714285714285714	12.571428571428571	1.923783280095961
8.0	12.571428571428571	1.8644922793266225
8.285714285714286	12.571428571428571	1.8310119725682967
8.571428571428571	12.571428571428571	1.835910138450241
8.857142857142858	12.571428571428571	1.9013520523221814
9.142857142857142	12.571428571428571	1.9667939661941354
9.428571428571429	12.571428571428571	2.032235880066091
9.714285714285714	12.571428571428571	2.073137076453072
10.0	12.571428571428571	2.0391627997459327
10.285714285714286	12.571428571428571	1.9485647289621397
10.571428571428571	12.571428571428571	1.871162839615291
10.857142857142858	12.571428571428571	1.8859048515941268
11.142857142857142	12.571428571428571	1.9025694397649517
11.428571428571429	12.571428571428571	1.928829621260606
11.714285714285714	12.571428571428571	1.955089802756258
12.0	12.571428571428571	1.9813499842519189
12.285714285714286	12.571428571428571	2.007610165747577
12.571428571428571	12.571428571428571	2.0338703472432336
12.857142857142858	12.571428571428571	2.060130528738891
13.142857142857142	12.571428571428571	2.0831081875840765
13.428571428571429	12.571428571428571	2.072028014030183
13.714285714285714	12.571428571428571	2.1011288702221247
14.0	12.571428571428571	2.151307494451876
14.285714285714286	12.571428571428571	2.2014861186816193
14.571428571428571	12.571428571428571	2.2516647429113714
14.857142857142858	12.571428571428571	2.2893597624263053
1.1428571428571428	12.89795918367347	2.249356576674352
1.4285714285714286	12.89795918367347	2.1709042161156678
1.7142857142857142	12.89795918367347	2.09245185555697
2.0	12.89795918367347	2.0303189204517627
2.2857142857142856	12.89795918367347	1.9837890487068215
2.5714285714285716	12.89795918367347	1.9524253215591818
2.857142857142857	12.89795918367347	1.9650899306250569
3.142857142857143	12.89795918367347	1.9646500406874143
3.4285714285714284	12.89795918367347	1.9641473093303181
3.7142857142857144	12.89795918367347	1.9636445779732166
4.0	12.89795918367347	1.9631418466161155
4.285714285714286	12.89795918367347	1.9626391152590157
4.571428571428571	12.89795918367347	1.9621363839019197
4.857142857142857	12.89795918367347	1.9616336525448173
5.142857142857143	12.89795918367347	1.9626819649095872
5.428571428571429	12.89795918367347	1.9753444708757613
5.714285714285714	12.89795918367347	1.988006976841934
6.0	12.89795918367347	2.0006694828081097
6.285714285714286	12.89795918367347	2.005417922649052
6.571428571428571	12.89795918367347	1.9469519783904587
6.857142857142857	12.89795918367347	1.953000445249435
7.142857142857143	12.89795918367347	1.9586189002597063
7.428571428571429	12.89795918367347	1.9144828541478098
7.714285714285714	12.89795918367347	1.8465843275625935
8.0	12.89795918367347	1.7785833449474815
8.285714285714286	12.89795918367347	1.7459846882249515
8.571428571428571	12.89795918367347	1.7469088737136225
8.857142857142858	12.89795918367347	1.7945282516480163
9.142857142857142	12.89795918367347	1.8599701655199585
9.428571428571429	12.89795918367347	1.925412079391912
9.714285714285714	12.89795918367347	1.9663132760398359
10.0	12.89795918367347	1.9323389990717417
10.285714285714286	12.89795918367347	1.8434273865144866
10.571428571428571	12.89795918367347	1.858169398493342
10.857142857142858	12.89795918367347	1.8729742822108442
11.142857142857142	12.89795918367347	1.8992344637065006
11.428571428571429	12.89795918367347	1.9254946452021526
11.714285714285714	12.89795918367347	1.9517548266978146
12.0	12.89795918367347	1.9780150081934709
12.285714285714286	12.89795918367347	2.0042751896891255
12.571428571428571	12.89795918367347	2.030535371184781
12.857142857142858	12.89795918367347	2.056795552680436
13.142857142857142	12.89795918367347	2.0797732114985443
13.428571428571429	12.89795918367347	2.0686930379717365
13.714285714285714	12.89795918367347	2.0324072361789423
14.0	12.89795918367347	2.082585860408688
14.285714285714286	12.89795918367347	2.1327644846384395
14.571428571428571	12.89795918367347	2.1829431088681908
14.857142857142858	12.89795918367347	2.233121733097934
1.1428571428571428	13.224489795918368	2.250790072141789
1.4285714285714286	13.224489795918368	2.1776021601293007
1.7142857142857142	13.224489795918368	2.099149799570621
2.0	13.224489795918368	2.032774820615746
2.2857142857142856	13.224489795918368	1.9862449488708043
2.5714285714285716	13.224489795918368	1.9819996657181118
2.857142857142857	13.224489795918368	1.994664274814932
3.142857142857143	13.224489795918368	1.9942243848463461
3.4285714285714284	13.224489795918368	1.993721653489245
3.7142857142857144	13.224489795918368	1.9932189221321412
4.0	13.224489795918368	1.9927161907750448
4.285714285714286	13.224489795918368	1.9922134594179433
4.571428571428571	13.224489795918368	1.9917107280608528
4.857142857142857	13.224489795918368	1.9912079967037393
5.142857142857143	13.224489795918368	1.9907052653466497
5.428571428571429	13.224489795918368	1.9938792149876572
5.714285714285714	13.224489795918368	2.006550226626356
6.0	13.224489795918368	2.019204226920013
6.285714285714286	13.224489795918368	2.0239526667210113
6.571428571428571	13.224489795918368	1.9654867225023611
6.857142857142857	13.224489795918368	1.9334700173265222
7.142857142857143	13.224489795918368	1.8966773584136778
7.428571428571429	13.224489795918368	1.828676375798569
7.714285714285714	13.224489795918368	1.760675393183467
8.0	13.224489795918368	1.69267441056836
8.285714285714286	13.224489795918368	1.6600757538458275
8.571428571428571	13.224489795918368	1.6754550324707171
8.857142857142858	13.224489795918368	1.7081931787650322
9.142857142857142	13.224489795918368	1.7531463648457812
9.428571428571429	13.224489795918368	1.8185882787177396
9.714285714285714	13.224489795918368	1.8594894753656492
10.0	13.224489795918368	1.8255151983975864
10.285714285714286	13.224489795918368	1.8304339453925547
10.571428571428571	13.224489795918368	1.8451759573713944
10.857142857142858	13.224489795918368	1.8696393061523917
11.142857142857142	13.224489795918368	1.8958994876480397
11.428571428571429	13.224489795918368	1.9221596691437046
11.714285714285714	13.224489795918368	1.948419850639362
12.0	13.224489795918368	1.9746800321350184
12.285714285714286	13.224489795918368	2.000940213630672
12.571428571428571	13.224489795918368	2.027200395126325
12.857142857142858	13.224489795918368	2.053460576621987
13.142857142857142	13.224489795918368	2.0764382354400945
13.428571428571429	13.224489795918368	2.065358061913285
13.714285714285714	13.224489795918368	1.9767166735168669
14.0	13.224489795918368	2.0138642263655075
14.285714285714286	13.224489795918368	2.064042850595257
14.571428571428571	13.224489795918368	2.114221474825003
14.857142857142858	13.224489795918368	2.1644002064776595
1.1428571428571428	13.551020408163266	2.2459122151370985
1.4285714285714286	13.551020408163266	2.1804257949203305
1.7142857142857142	13.551020408163266	2.105847743584263
2.0	13.551020408163266	2.0352307207797233
2.2857142857142856	13.551020408163266	1.9887008490347764
2.5714285714285716	13.551020408163266	2.011574009877032
2.857142857142857	13.551020408163266	2.0242386189738557
3.142857142857143	13.551020408163266	2.023798729005267
3.4285714285714284	13.551020408163266	2.023295997648167
3.7142857142857144	13.551020408163266	2.022793266291064
4.0	13.551020408163266	2.022290534933972
4.285714285714286	13.551020408163266	2.0217878035768537
4.571428571428571	13.551020408163266	2.0212850722197686
4.857142857142857	13.551020408163266	2.0207823408626577
5.142857142857143	13.551020408163266	2.0202796095055664
5.428571428571429	13.551020408163266	2.0197768781484644
5.714285714285714	13.551020408163266	2.0250764650657302
6.0	13.551020408163266	2.046475426990771
6.285714285714286	13.551020408163266	2.056193493540599
6.571428571428571	13.551020408163266	2.0142929718651743
6.857142857142857	13.551020408163266	1.9472521373327791
7.142857142857143	13.551020408163266	1.8802113028003953
7.428571428571429	13.551020408163266	1.813170468268003
7.714285714285714	13.551020408163266	1.7461296337356145
8.0	13.551020408163266	1.6790887992032484
8.285714285714286	13.551020408163266	1.6120479646708503
8.571428571428571	13.551020408163266	1.6097664394538764
8.857142857142858	13.551020408163266	1.642504585748192
9.142857142857142	13.551020408163266	1.675242732042494
9.428571428571429	13.551020408163266	1.7227107935537098
9.714285714285714	13.551020408163266	1.7879564803129213
10.0	13.551020408163266	1.8026984922917624
10.285714285714286	13.551020408163266	1.8174405042705963
10.571428571428571	13.551020408163266	1.8400441485982657
10.857142857142858	13.551020408163266	1.8663043300939324
11.142857142857142	13.551020408163266	1.8925645115895957
11.428571428571429	13.551020408163266	1.9188246930852486
11.714285714285714	13.551020408163266	1.945084874580905
12.0	13.551020408163266	1.9713450560765553
12.285714285714286	13.551020408163266	1.997605237572218
12.571428571428571	13.551020408163266	2.023865419067876
12.857142857142858	13.551020408163266	2.0501256005635353
13.142857142857142	13.551020408163266	2.0731032593816465
13.428571428571429	13.551020408163266	2.0620230858548316
13.714285714285714	13.551020408163266	1.973381697458409
14.0	13.551020408163266	1.945142592322327
14.285714285714286	13.551020408163266	1.995321216552071
14.571428571428571	13.551020408163266	2.045499840781817
14.857142857142858	13.551020408163266	2.0887845596677366
1.1428571428571428	13.877551020408163	2.239705953334814
1.4285714285714286	13.877551020408163	2.176835890721442
1.7142857142857142	13.877551020408163	2.1100615176988784
2.0	13.877551020408163	2.0376866209437097
2.2857142857142856	13.877551020408163	1.9911567491987494
2.5714285714285716	13.877551020408163	2.0374515610246835
2.857142857142857	13.877551020408163	2.0501161701214965
3.142857142857143	13.877551020408163	2.0496762801529105
3.4285714285714284	13.877551020408163	2.049173548795805
3.7142857142857144	13.877551020408163	2.0486708174387123
4.0	13.877551020408163	2.0481680860816045
4.285714285714286	13.877551020408163	2.047665354724506
4.571428571428571	13.877551020408163	2.0471626233673987
4.857142857142857	13.877551020408163	2.0466598920102967
5.142857142857143	13.877551020408163	2.046157160653216
5.428571428571429	13.877551020408163	2.056554151596613
5.714285714285714	13.877551020408163	2.069303758259741
6.0	13.877551020408163	2.0918640018332493
6.285714285714286	13.877551020408163	2.101582068331977
6.571428571428571	13.877551020408163	2.059681546707637
6.857142857142857	13.877551020408163	1.9926407121752487
7.142857142857143	13.877551020408163	1.9255998776428704
7.428571428571429	13.877551020408163	1.858559043110482
7.714285714285714	13.877551020408163	1.7915182085780907
8.0	13.877551020408163	1.724477374045707
8.285714285714286	13.877551020408163	1.657436539513319
8.571428571428571	13.877551020408163	1.5903957049809367
8.857142857142858	13.877551020408163	1.5768159927313514
9.142857142857142	13.877551020408163	1.6453624694322997
9.428571428571429	13.877551020408163	1.7467096892318281
9.714285714285714	13.877551020408163	1.8100517016539754
10.0	13.877551020408163	1.8111635539942395
10.285714285714286	13.877551020408163	1.8213558595317068
10.571428571428571	13.877551020408163	1.836709172539825
10.857142857142858	13.877551020408163	1.8629693540354957
11.142857142857142	13.877551020408163	1.8892295355311512
11.428571428571429	13.877551020408163	1.9154897170267988
11.714285714285714	13.877551020408163	1.9417498985224722
12.0	13.877551020408163	1.9680100800181233
12.285714285714286	13.877551020408163	1.9942702615137735
12.571428571428571	13.877551020408163	2.020530443009431
12.857142857142858	13.877551020408163	2.0467906245050864
13.142857142857142	13.877551020408163	2.06976828335027
13.428571428571429	13.877551020408163	2.05868810979638
13.714285714285714	13.877551020408163	1.9711373499870533
14.0	13.877551020408163	1.8939014175370694
14.285714285714286	13.877551020408163	1.926599582508887
14.571428571428571	13.877551020408163	1.971704717878588
14.857142857142858	13.877551020408163	2.0112918280208714
1.1428571428571428	14.204081632653061	2.233499552266135
1.4285714285714286	14.204081632653061	2.1706296289191442
1.7142857142857142	14.204081632653061	2.107759705572148
2.0	14.204081632653061	2.039741378628108
2.2857142857142856	14.204081632653061	1.9936126493627433
2.5714285714285716	14.204081632653061	2.0314038997596278
2.857142857142857	14.204081632653061	2.0440685088564763
3.142857142857143	14.204081632653061	2.0436286188878814
3.4285714285714284	14.204081632653061	2.043125887530781
3.7142857142857144	14.204081632653061	2.0426231561736756
4.0	14.204081632653061	2.0421204248165825
4.285714285714286	14.204081632653061	2.0416176934594787
4.571428571428571	14.204081632653061	2.0411149621023874
4.857142857142857	14.204081632653061	2.0406122307452907
5.142857142857143	14.204081632653061	2.043192412922295
5.428571428571429	14.204081632653061	2.0559420195854123
5.714285714285714	14.204081632653061	2.0686916262485298
6.0	14.204081632653061	2.089451935035914
6.285714285714286	14.204081632653061	2.0991700015346515
6.571428571428571	14.204081632653061	2.057269479910316
6.857142857142857	14.204081632653061	1.9902286453779312
7.142857142857143	14.204081632653061	1.9231878108455436
7.428571428571429	14.204081632653061	1.8561469763131584
7.714285714285714	14.204081632653061	1.7891061417807583
8.0	14.204081632653061	1.722065307248391
8.285714285714286	14.204081632653061	1.655024472715989
8.571428571428571	14.204081632653061	1.5879836381836028
8.857142857142858	14.204081632653061	1.5594796035466043
9.142857142857142	14.204081632653061	1.6389647481428322
9.428571428571429	14.204081632653061	1.7403119679423416
9.714285714285714	14.204081632653061	1.8036539803621099
10.0	14.204081632653061	1.806340582439752
10.285714285714286	14.204081632653061	1.8165328879772158
10.571428571428571	14.204081632653061	1.8267251935146813
10.857142857142858	14.204081632653061	1.8486379386952922
11.142857142857142	14.204081632653061	1.8748981201909594
11.428571428571429	14.204081632653061	1.9011583016865998
11.714285714285714	14.204081632653061	1.9274184831822332
12.0	14.204081632653061	1.953678664677908
12.285714285714286	14.204081632653061	1.9799388461735612
12.571428571428571	14.204081632653061	2.0061990276692114
12.857142857142858	14.204081632653061	2.032459209164866
13.142857142857142	14.204081632653061	2.055436868010002
13.428571428571429	14.204081632653061	2.0443566944561784
13.714285714285714	14.204081632653061	1.9608935434563932
14.0	14.204081632653061	1.8836576110064136
14.285714285714286	14.204081632653061	1.8546248760894404
14.571428571428571	14.204081632653061	1.8942119862317206
14.857142857142858	14.204081632653061	1.9337990963740008
1.1428571428571428	14.53061224489796	2.227293429730226
1.4285714285714286	14.53061224489796	2.1644233671168482
1.7142857142857142	14.53061224489796	2.101553443769866
2.0	14.53061224489796	2.0386835204228566
2.2857142857142856	14.53061224489796	1.9960685495267132
2.5714285714285716	14.53061224489796	1.9865988419729068
2.857142857142857	14.53061224489796	1.9976339003177497
3.142857142857143	14.53061224489796	1.9952473286553154
3.4285714285714284	14.53061224489796	1.994744597298217
3.7142857142857144	14.53061224489796	1.9942418659411114
4.0	14.53061224489796	1.993739134584029
4.285714285714286	14.53061224489796	2.0000465368319817
4.571428571428571	14.53061224489796	2.012796143495096
4.857142857142857	14.53061224489796	2.0255457501582104
5.142857142857143	14.53061224489796	2.038295356821327
5.428571428571429	14.53061224489796	2.051044963484447
5.714285714285714	14.53061224489796	2.0637945701475644
6.0	14.53061224489796	2.0765441768106783
6.285714285714286	14.53061224489796	2.0813252793010193
6.571428571428571	14.53061224489796	2.037972945486926
6.857142857142857	14.53061224489796	1.9709321109545408
7.142857142857143	14.53061224489796	1.9038912764221436
7.428571428571429	14.53061224489796	1.8368504418897573
7.714285714285714	14.53061224489796	1.7698096073573706
8.0	14.53061224489796	1.702768772824978
8.285714285714286	14.53061224489796	1.6357279382925949
8.571428571428571	14.53061224489796	1.5758232630948719
8.857142857142858	14.53061224489796	1.610601432313865
9.142857142857142	14.53061224489796	1.6468260720515246
9.428571428571429	14.53061224489796	1.689594056836663
9.714285714285714	14.53061224489796	1.757564504376674
10.0	14.53061224489796	1.7677568099141503
10.285714285714286	14.53061224489796	1.7779491154516176
10.571428571428571	14.53061224489796	1.788141420989085
10.857142857142858	14.53061224489796	1.798333726526554
11.142857142857142	14.53061224489796	1.8085260320640224
11.428571428571429	14.53061224489796	1.8187183376015112
11.714285714285714	14.53061224489796	1.836111992665507
12.0	14.53061224489796	1.8623721741611599
12.285714285714286	14.53061224489796	1.8886323556568207
12.571428571428571	14.53061224489796	1.9148925371524639
12.857142857142858	14.53061224489796	1.9411527186481337
13.142857142857142	14.53061224489796	1.9658335150308766
13.428571428571429	14.53061224489796	1.9561790234708312
13.714285714285714	14.53061224489796	1.878943091020865
14.0	14.53061224489796	1.8017071585708742
14.285714285714286	14.53061224489796	1.777132144442568
14.571428571428571	14.53061224489796	1.8167192545848518
14.857142857142858	14.53061224489796	1.856311781614186
1.1428571428571428	14.857142857142858	2.2210870286615556
1.4285714285714286	14.857142857142858	2.158217105314554
1.7142857142857142	14.857142857142858	2.0953471819675666
2.0	14.857142857142858	2.032477258620572
2.2857142857142856	14.857142857142858	1.9961771221755207
2.5714285714285716	14.857142857142858	1.9502809464691087
2.857142857142857	14.857142857142858	1.9599465368908948
3.142857142857143	14.857142857142858	1.950951505478292
3.4285714285714284	14.857142857142858	1.9569006607416668
3.7142857142857144	14.857142857142858	1.969650267404777
4.0	14.857142857142858	1.9823998740678994
4.285714285714286	14.857142857142858	1.9951494807310122
4.571428571428571	14.857142857142858	2.0078990873941356
4.857142857142857	14.857142857142858	2.0206486940572477
5.142857142857143	14.857142857142858	2.0333983007203607
5.428571428571429	14.857142857142858	2.0461479073834794
5.714285714285714	14.857142857142858	2.0588975140465964
6.0	14.857142857142858	2.0716471207097165
6.285714285714286	14.857142857142858	2.076428223076425
6.571428571428571	14.857142857142858	2.029042186036069
6.857142857142857	14.857142857142858	1.9532245266218116
7.142857142857143	14.857142857142858	1.8845947419987574
7.428571428571429	14.857142857142858	1.8175539074663685
7.714285714285714	14.857142857142858	1.7505130729339808
8.0	14.857142857142858	1.6834722384015954
8.285714285714286	14.857142857142858	1.616431403869205
8.571428571428571	14.857142857142858	1.6269450918621469
8.857142857142858	14.857142857142858	1.6682882071973957
9.142857142857142	14.857142857142858	1.711056191982543
9.428571428571429	14.857142857142858	1.753824176767683
9.714285714285714	14.857142857142858	1.7805541673806626
10.0	14.857142857142858	1.7712796854893007
10.285714285714286	14.857142857142858	1.746547734035147
10.571428571428571	14.857142857142858	1.7495576484634894
10.857142857142858	14.857142857142858	1.7597499540009576
11.142857142857142	14.857142857142858	1.7699422595384249
11.428571428571429	14.857142857142858	1.7801345650758913
11.714285714285714	14.857142857142858	1.7903268706133513
12.0	14.857142857142858	1.8005191761508272
12.285714285714286	14.857142857142858	1.8107114816882932
12.571428571428571	14.857142857142858	1.823586046635711
12.857142857142858	14.857142857142858	1.853420573285641
13.142857142857142	14.857142857142858	1.883883062595344
13.428571428571429	14.857142857142858	1.8742285710353013
13.714285714285714	14.857142857142858	1.7969926385853352
14.0	14.857142857142858	1.7197567061353407
14.285714285714286	14.857142857142858	1.699639412795694
14.571428571428571	14.857142857142858	1.7392265229379849
14.857142857142858	14.857142857142858	1.7788137405031712
1.1428571428571428	15.183673469387756	2.214880906125652
1.4285714285714286	15.183673469387756	2.1517169852696187
1.7142857142857142	15.183673469387756	2.082292639863999
2.0	15.183673469387756	2.012868294458398
2.2857142857142856	15.183673469387756	1.9674108182963677
2.5714285714285716	15.183673469387756	1.9334448331756775
2.857142857142857	15.183673469387756	1.9470806558803957
3.142857142857143	15.183673469387756	1.9500529580355355
3.4285714285714284	15.183673469387756	1.9530252601906746
3.7142857142857144	15.183673469387756	1.964753211303822
4.0	15.183673469387756	1.977502817966938
4.285714285714286	15.183673469387756	1.9902524246300513
4.571428571428571	15.183673469387756	2.0030020312931645
4.857142857142857	15.183673469387756	2.0157516379562823
5.142857142857143	15.183673469387756	2.0285012446193993
5.428571428571429	15.183673469387756	2.0412508512825167
5.714285714285714	15.183673469387756	2.054000457945635
6.0	15.183673469387756	2.0667500646087493
6.285714285714286	15.183673469387756	2.071531167099087
6.571428571428571	15.183673469387756	2.024145129935105
6.857142857142857	15.183673469387756	1.948327470520845
7.142857142857143	15.183673469387756	1.8725098111065839
7.428571428571429	15.183673469387756	1.7982573730429632
7.714285714285714	15.183673469387756	1.731216538510585
8.0	15.183673469387756	1.6641757039782132
8.285714285714286	15.183673469387756	1.64698235755813
8.571428571428571	15.183673469387756	1.689750342343265
8.857142857142858	15.183673469387756	1.7325183271284104
9.142857142857142	15.183673469387756	1.7752863119135505
9.428571428571429	15.183673469387756	1.8180542966986994
9.714285714285714	15.183673469387756	1.8447842871991396
10.0	15.183673469387756	1.8355098054203136
10.285714285714286	15.183673469387756	1.8107778539661616
10.571428571428571	15.183673469387756	1.7860459025120115
10.857142857142858	15.183673469387756	1.7613139510578648
11.142857142857142	15.183673469387756	1.7365819996037093
11.428571428571429	15.183673469387756	1.7415507925502833
11.714285714285714	15.183673469387756	1.7517430980877595
12.0	15.183673469387756	1.761935403625225
12.285714285714286	15.183673469387756	1.7721277091626941
12.571428571428571	15.183673469387756	1.7866963059757326
12.857142857142858	15.183673469387756	1.8054427034731215
13.142857142857142	15.183673469387756	1.8218458013136463
13.428571428571429	15.183673469387756	1.8121913097536173
13.714285714285714	15.183673469387756	1.734955377303634
14.0	15.183673469387756	1.6577194448536525
14.285714285714286	15.183673469387756	1.6168642706646932
14.571428571428571	15.183673469387756	1.661507124187325
14.857142857142858	15.183673469387756	1.701321008856303
1.1428571428571428	15.510204081632653	2.176939903501904
1.4285714285714286	15.510204081632653	2.107515558096279
1.7142857142857142	15.510204081632653	2.0380912126906665
2.0	15.510204081632653	1.9686668672850498
2.2857142857142856	15.510204081632653	1.918528954759855
2.5714285714285716	15.510204081632653	1.9392417038803949
2.857142857142857	15.510204081632653	1.9528775265851088
3.142857142857143	15.510204081632653	1.9558498287402464
3.4285714285714284	15.510204081632653	1.9588221308953795
3.7142857142857144	15.510204081632653	1.9617944330505193
4.0	15.510204081632653	1.9726057618659691
4.285714285714286	15.510204081632653	1.9853627420499798
4.571428571428571	15.510204081632653	1.9981049751922033
4.857142857142857	15.510204081632653	2.0108545818553156
5.142857142857143	15.510204081632653	2.023604188518436
5.428571428571429	15.510204081632653	2.036353795181551
5.714285714285714	15.510204081632653	2.0491034018446754
6.0	15.510204081632653	2.0618530085078004
6.285714285714286	15.510204081632653	2.06663411095683
6.571428571428571	15.510204081632653	2.019248073834145
6.857142857142857	15.510204081632653	1.9434304144198684
7.142857142857143	15.510204081632653	1.8676127550056076
7.428571428571429	15.510204081632653	1.7917950955913313
7.714285714285714	15.510204081632653	1.7159774361770839
8.0	15.510204081632653	1.669795296138433
8.285714285714286	15.510204081632653	1.7112124774891433
8.571428571428571	15.510204081632653	1.7539804622742796
8.857142857142858	15.510204081632653	1.7967484470594233
9.142857142857142	15.510204081632653	1.839516431844558
9.428571428571429	15.510204081632653	1.882284416629707
9.714285714285714	15.510204081632653	1.9090144071140962
10.0	15.510204081632653	1.8997399253513283
10.285714285714286	15.510204081632653	1.8750079738971825
10.571428571428571	15.510204081632653	1.8502760224430235
10.857142857142858	15.510204081632653	1.8255440709888724
11.142857142857142	15.510204081632653	1.8008121195347204
11.428571428571429	15.510204081632653	1.7760801680805702
11.714285714285714	15.510204081632653	1.7513482166264147
12.0	15.510204081632653	1.7266162651722627
12.285714285714286	15.510204081632653	1.7387221740339793
12.571428571428571	15.510204081632653	1.7574685715313567
12.857142857142858	15.510204081632653	1.7762149690287448
13.142857142857142	15.510204081632653	1.7926180668692648
13.428571428571429	15.510204081632653	1.7829635753092425
13.714285714285714	15.510204081632653	1.7057276428592594
14.0	15.510204081632653	1.628491710409266
14.285714285714286	15.510204081632653	1.5512557779593
14.571428571428571	15.510204081632653	1.5547068801325281
14.857142857142858	15.510204081632653	1.5993497336551439
1.1428571428571428	15.83673469387755	2.132738476328549
1.4285714285714286	15.83673469387755	2.063314130922941
1.7142857142857142	15.83673469387755	1.993889785517318
2.0	15.83673469387755	1.9244654401117032
2.2857142857142856	15.83673469387755	1.869647091223316
2.5714285714285716	15.83673469387755	1.9450385745851069
2.857142857142857	15.83673469387755	1.9586743972898155
3.142857142857143	15.83673469387755	1.9616466994449535
3.4285714285714284	15.83673469387755	1.9646190016000833
3.7142857142857144	15.83673469387755	1.967591303755225
4.0	15.83673469387755	1.9705636059103586
4.285714285714286	15.83673469387755	1.9804583124281159
4.571428571428571	15.83673469387755	1.9932079190912244
4.857142857142857	15.83673469387755	2.0059575257543525
5.142857142857143	15.83673469387755	2.018707132417465
5.428571428571429	15.83673469387755	2.0314567390805904
5.714285714285714	15.83673469387755	2.0442063457437114
6.0	15.83673469387755	2.056955952406816
6.285714285714286	15.83673469387755	2.0617370548971534
6.571428571428571	15.83673469387755	2.014351017733172
6.857142857142857	15.83673469387755	1.9385333583189015
7.142857142857143	15.83673469387755	1.8627156989046458
7.428571428571429	15.83673469387755	1.7868980394903797
7.714285714285714	15.83673469387755	1.7259170060321036
8.0	15.83673469387755	1.7555594713864697
8.285714285714286	15.83673469387755	1.7852019367408278
8.571428571428571	15.83673469387755	1.8182105822052996
8.857142857142858	15.83673469387755	1.860978566990438
9.142857142857142	15.83673469387755	1.9037465517755763
9.428571428571429	15.83673469387755	1.9465145365607217
9.714285714285714	15.83673469387755	1.9732445270799381
10.0	15.83673469387755	1.963970045282343
10.285714285714286	15.83673469387755	1.9392380938281946
10.571428571428571	15.83673469387755	1.9145061423740417
10.857142857142858	15.83673469387755	1.8897741909198853
11.142857142857142	15.83673469387755	1.8650422394657324
11.428571428571429	15.83673469387755	1.8403102880115838
11.714285714285714	15.83673469387755	1.8155783365574276
12.0	15.83673469387755	1.7979032310137235
12.285714285714286	15.83673469387755	1.7820718627205725
12.571428571428571	15.83673469387755	1.7662404944274108
12.857142857142858	15.83673469387755	1.750409126134251
13.142857142857142	15.83673469387755	1.7633903324248887
13.428571428571429	15.83673469387755	1.7537358408648718
13.714285714285714	15.83673469387755	1.6764999084148844
14.0	15.83673469387755	1.599263975964897
14.285714285714286	15.83673469387755	1.5220280435149132
14.571428571428571	15.83673469387755	1.4479066360777129
14.857142857142858	15.83673469387755	1.4925495765143189


==> figures/tmp_10000000000012.dat <==
x	y	data
1.1428571428571428	0.16326530612244897	1.841172337083505
1.4285714285714286	0.16326530612244897	1.9231266984545141
1.7142857142857142	0.16326530612244897	2.0050810598255535
2.0	0.16326530612244897	2.0870354211965805
2.2857142857142856	0.16326530612244897	2.118203822649236
2.5714285714285716	0.16326530612244897	2.0957428260118203
2.857142857142857	0.16326530612244897	2.065818918523581
3.142857142857143	0.16326530612244897	2.0163589408064313
3.4285714285714284	0.16326530612244897	2.0459148471110944
3.7142857142857144	0.16326530612244897	2.2938638016544965
4.0	0.16326530612244897	2.321377146746064
4.285714285714286	0.16326530612244897	2.196655452045282
4.571428571428571	0.16326530612244897	2.056366803188416
4.857142857142857	0.16326530612244897	1.990873104417974
5.142857142857143	0.16326530612244897	1.950311055676325
5.428571428571429	0.16326530612244897	1.9278937147527229
5.714285714285714	0.16326530612244897	1.9712707286906626
6.0	0.16326530612244897	2.014647742628596
6.285714285714286	0.16326530612244897	2.0309141228617396
6.571428571428571	0.16326530612244897	2.005788952487295
6.857142857142857	0.16326530612244897	1.9655886798786568
7.142857142857143	0.16326530612244897	1.9253884072700282
7.428571428571429	0.16326530612244897	1.8851881346613901
7.714285714285714	0.16326530612244897	1.8927962701529777
8.0	0.16326530612244897	1.9176765668973843
8.285714285714286	0.16326530612244897	1.955886429647953
8.571428571428571	0.16326530612244897	1.9940962923985204
8.857142857142858	0.16326530612244897	2.032306155149106
9.142857142857142	0.16326530612244897	2.0705160178996795
9.428571428571429	0.16326530612244897	2.113676090200428
9.714285714285714	0.16326530612244897	2.21779129059507
10.0	0.16326530612244897	2.2636933452419132
10.285714285714286	0.16326530612244897	2.344440542782325
10.571428571428571	0.16326530612244897	2.397120616764052
10.857142857142858	0.16326530612244897	2.416326891683873
11.142857142857142	0.16326530612244897	2.4355331666036903
11.428571428571429	0.16326530612244897	2.474665535260568
11.714285714285714	0.16326530612244897	2.573576185128601
12.0	0.16326530612244897	2.5827755490245146
12.285714285714286	0.16326530612244897	2.435544043234843
12.571428571428571	0.16326530612244897	2.2989063905541443
12.857142857142858	0.16326530612244897	2.2342400688504025
13.142857142857142	0.16326530612244897	2.1695737471466625
13.428571428571429	0.16326530612244897	2.1039176513422664
13.714285714285714	0.16326530612244897	1.9892568178579548
14.0	0.16326530612244897	1.8745959843736442
14.285714285714286	0.16326530612244897	1.7599351508893282
14.571428571428571	0.16326530612244897	1.770022339882921
14.857142857142858	0.16326530612244897	2.014080578987123
1.1428571428571428	0.4897959183673469	1.911602614459726
1.4285714285714286	0.4897959183673469	1.9935569758307488
1.7142857142857142	0.4897959183673469	2.0755113372017813
2.0	0.4897959183673469	2.157465698572808
2.2857142857142856	0.4897959183673469	2.191426395742246
2.5714285714285716	0.4897959183673469	2.1702003416914337
2.857142857142857	0.4897959183673469	2.13777269326602
3.142857142857143	0.4897959183673469	2.0883127155488546
3.4285714285714284	0.4897959183673469	2.0594210695285375
3.7142857142857144	0.4897959183673469	2.3073700240719406
4.0	0.4897959183673469	2.3481175444904965
4.285714285714286	0.4897959183673469	2.2308836997739254
4.571428571428571	0.4897959183673469	2.0905950509170506
4.857142857142857	0.4897959183673469	2.025101352146603
5.142857142857143	0.4897959183673469	1.9845393034049685
5.428571428571429	0.4897959183673469	1.9574056313704689
5.714285714285714	0.4897959183673469	2.000782645308404
6.0	0.4897959183673469	2.0441596592463496
6.285714285714286	0.4897959183673469	2.0604260394794895
6.571428571428571	0.4897959183673469	2.035300869105046
6.857142857142857	0.4897959183673469	1.9951005964964077
7.142857142857143	0.4897959183673469	1.9549003238877758
7.428571428571429	0.4897959183673469	1.9147000512791363
7.714285714285714	0.4897959183673469	1.915365857284848
8.0	0.4897959183673469	1.9258315559089745
8.285714285714286	0.4897959183673469	1.964041418659539
8.571428571428571	0.4897959183673469	2.0022512814101265
8.857142857142858	0.4897959183673469	2.040461144160698
9.142857142857142	0.4897959183673469	2.0786710069112773
9.428571428571429	0.4897959183673469	2.1168808696618533
9.714285714285714	0.4897959183673469	2.213659981243902
10.0	0.4897959183673469	2.2944071787843203
10.285714285714286	0.4897959183673469	2.3751543763247343
10.571428571428571	0.4897959183673469	2.4130261658008827
10.857142857142858	0.4897959183673469	2.432232440720707
11.142857142857142	0.4897959183673469	2.4514387156405295
11.428571428571429	0.4897959183673469	2.4905710842974105
11.714285714285714	0.4897959183673469	2.5894817341654477
12.0	0.4897959183673469	2.603344395707734
12.285714285714286	0.4897959183673469	2.463766155914435
12.571428571428571	0.4897959183673469	2.3439143154909052
12.857142857142858	0.4897959183673469	2.2792479937871617
13.142857142857142	0.4897959183673469	2.2145816720834244
13.428571428571429	0.4897959183673469	2.140332769566742
13.714285714285714	0.4897959183673469	2.0256719360824285
14.0	0.4897959183673469	1.911011102598117
14.285714285714286	0.4897959183673469	1.8217572051602033
14.571428571428571	0.4897959183673469	1.789034525132772
14.857142857142858	0.4897959183673469	1.9609174991664045
1.1428571428571428	0.8163265306122449	1.9820328918359553
1.4285714285714286	0.8163265306122449	2.0639872532069816
1.7142857142857142	0.8163265306122449	2.1459416145780135
2.0	0.8163265306122449	2.2278959759490395
2.2857142857142856	0.8163265306122449	2.264648968835264
2.5714285714285716	0.8163265306122449	2.244657857371051
2.857142857142857	0.8163265306122449	2.2097264680084443
3.142857142857143	0.8163265306122449	2.160266490291281
3.4285714285714284	0.8163265306122449	2.103740801468517
3.7142857142857144	0.8163265306122449	2.3208762464893846
4.0	0.8163265306122449	2.3748579422349527
4.285714285714286	0.8163265306122449	2.265111947502568
4.571428571428571	0.8163265306122449	2.1248232986457056
4.857142857142857	0.8163265306122449	2.0593295998752636
5.142857142857143	0.8163265306122449	2.01876755113363
5.428571428571429	0.8163265306122449	1.9869175479882144
5.714285714285714	0.8163265306122449	2.030294561926156
6.0	0.8163265306122449	2.0736715758640853
6.285714285714286	0.8163265306122449	2.0899379560972298
6.571428571428571	0.8163265306122449	2.0648127857227876
6.857142857142857	0.8163265306122449	2.0246125131141537
7.142857142857143	0.8163265306122449	1.9844122405055173
7.428571428571429	0.8163265306122449	1.9442119678968757
7.714285714285714	0.8163265306122449	1.9302193185518872
8.0	0.8163265306122449	1.933986544920574
8.285714285714286	0.8163265306122449	1.9721964076711531
8.571428571428571	0.8163265306122449	2.0104062704217274
8.857142857142858	0.8163265306122449	2.048616133172305
9.142857142857142	0.8163265306122449	2.086825995922879
9.428571428571429	0.8163265306122449	2.125035858673455
9.714285714285714	0.8163265306122449	2.2443738147863126
10.0	0.8163265306122449	2.325121012326736
10.285714285714286	0.8163265306122449	2.4058682098671507
10.571428571428571	0.8163265306122449	2.42893171483772
10.857142857142858	0.8163265306122449	2.4481379897575444
11.142857142857142	0.8163265306122449	2.4673442646773625
11.428571428571429	0.8163265306122449	2.5064766333342416
11.714285714285714	0.8163265306122449	2.6053872832022815
12.0	0.8163265306122449	2.6239132423909552
12.285714285714286	0.8163265306122449	2.4919882685940316
12.571428571428571	0.8163265306122449	2.3889222404276667
12.857142857142858	0.8163265306122449	2.324255918723923
13.142857142857142	0.8163265306122449	2.259589597020184
13.428571428571429	0.8163265306122449	2.1767478877912194
13.714285714285714	0.8163265306122449	2.0620870543069056
14.0	0.8163265306122449	1.9502086172566135
14.285714285714286	0.8163265306122449	1.917485937229193
14.571428571428571	0.8163265306122449	1.8847632572017545
14.857142857142858	0.8163265306122449	1.907754419345677
1.1428571428571428	1.1428571428571428	2.052463169212179
1.4285714285714286	1.1428571428571428	2.1344175305832116
1.7142857142857142	1.1428571428571428	2.216371891954238
2.0	1.1428571428571428	2.2983262533252686
2.2857142857142856	1.1428571428571428	2.3378715419282363
2.5714285714285716	1.1428571428571428	2.3191153730506766
2.857142857142857	1.1428571428571428	2.2828695949235227
3.142857142857143	1.1428571428571428	2.2322202650337073
3.4285714285714284	1.1428571428571428	2.1756945762109385
3.7142857142857144	1.1428571428571428	2.3343824689068278
4.0	1.1428571428571428	2.401598339979397
4.285714285714286	1.1428571428571428	2.2993401952312156
4.571428571428571	1.1428571428571428	2.159051546374351
4.857142857142857	1.1428571428571428	2.09355784760391
5.142857142857143	1.1428571428571428	2.0529957988622685
5.428571428571429	1.1428571428571428	2.016429464605955
5.714285714285714	1.1428571428571428	2.0598064785438934
6.0	1.1428571428571428	2.1031834924818282
6.285714285714286	1.1428571428571428	2.1194498727149744
6.571428571428571	1.1428571428571428	2.094324702340533
6.857142857142857	1.1428571428571428	2.054124429731892
7.142857142857143	1.1428571428571428	2.013924157123255
7.428571428571429	1.1428571428571428	1.9737238845146223
7.714285714285714	1.1428571428571428	1.94507277981893
8.0	1.1428571428571428	1.9421415339321797
8.285714285714286	1.1428571428571428	1.980351396682754
8.571428571428571	1.1428571428571428	2.018561259433331
8.857142857142858	1.1428571428571428	2.056771122183908
9.142857142857142	1.1428571428571428	2.0949809849344803
9.428571428571429	1.1428571428571428	2.1382424384913077
9.714285714285714	1.1428571428571428	2.2750876483287312
10.0	1.1428571428571428	2.355834845869146
10.285714285714286	1.1428571428571428	2.4256309889547425
10.571428571428571	1.1428571428571428	2.4448372638745632
10.857142857142858	1.1428571428571428	2.4640435387943818
11.142857142857142	1.1428571428571428	2.483249813714202
11.428571428571429	1.1428571428571428	2.5223821823710724
11.714285714285714	1.1428571428571428	2.6212928322391225
12.0	1.1428571428571428	2.6444820890741685
12.285714285714286	1.1428571428571428	2.520210381273623
12.571428571428571	1.1428571428571428	2.433930165364429
12.857142857142858	1.1428571428571428	2.369263843660687
13.142857142857142	1.1428571428571428	2.304597521956945
13.428571428571429	1.1428571428571428	2.2131630060156913
13.714285714285714	1.1428571428571428	2.098502172531379
14.0	1.1428571428571428	2.0459373493256003
14.285714285714286	1.1428571428571428	2.0132146692981725
14.571428571428571	1.1428571428571428	1.9804919892707407
14.857142857142858	1.1428571428571428	1.9477693092433173
1.1428571428571428	1.469387755102041	2.1228934465884
1.4285714285714286	1.469387755102041	2.204847807959432
1.7142857142857142	1.469387755102041	2.2868021693304663
2.0	1.469387755102041	2.3687565307014955
2.2857142857142856	1.469387755102041	2.4110941150212564
2.5714285714285716	1.469387755102041	2.3935728887302927
2.857142857142857	1.469387755102041	2.357327110603134
3.142857142857143	1.469387755102041	2.3041740397761385
3.4285714285714284	1.469387755102041	2.247648350953373
3.7142857142857144	1.469387755102041	2.3478886913242727
4.0	1.469387755102041	2.428338737723842
4.285714285714286	1.469387755102041	2.3335684429598618
4.571428571428571	1.469387755102041	2.1932797941029945
4.857142857142857	1.469387755102041	2.1277860953325507
5.142857142857143	1.469387755102041	2.087224046590913
5.428571428571429	1.469387755102041	2.0466619978492737
5.714285714285714	1.469387755102041	2.089318395161638
6.0	1.469387755102041	2.132695409099573
6.285714285714286	1.469387755102041	2.1489617893327218
6.571428571428571	1.469387755102041	2.12383661895828
6.857142857142857	1.469387755102041	2.0836363463496395
7.142857142857143	1.469387755102041	2.0434360737410024
7.428571428571429	1.469387755102041	2.003235801132366
7.714285714285714	1.469387755102041	1.9562456176667329
8.0	1.469387755102041	1.9502965229437716
8.285714285714286	1.469387755102041	1.9885063856943646
8.571428571428571	1.469387755102041	2.0267162484449335
8.857142857142858	1.469387755102041	2.0649261111955077
9.142857142857142	1.469387755102041	2.103135973946081
9.428571428571429	1.469387755102041	2.18051595954066
9.714285714285714	1.469387755102041	2.305801481871155
10.0	1.469387755102041	2.3865486794115665
10.285714285714286	1.469387755102041	2.4415365379915825
10.571428571428571	1.469387755102041	2.460742812911399
10.857142857142858	1.469387755102041	2.479949087831219
11.142857142857142	1.469387755102041	2.499155362751035
11.428571428571429	1.469387755102041	2.538287731407919
11.714285714285714	1.469387755102041	2.6371983812759456
12.0	1.469387755102041	2.6650509357573835
12.285714285714286	1.469387755102041	2.548432493953211
12.571428571428571	1.469387755102041	2.478938090301189
12.857142857142858	1.469387755102041	2.4142717685974477
13.142857142857142	1.469387755102041	2.3496054468937073
13.428571428571429	1.469387755102041	2.249578124240168
13.714285714285714	1.469387755102041	2.174388761422012
14.0	1.469387755102041	2.141666081394587
14.285714285714286	1.469387755102041	2.108943401367161
14.571428571428571	1.469387755102041	2.0762207213397277
14.857142857142858	1.469387755102041	2.0434980413123065
1.1428571428571428	1.7959183673469388	2.1933237239646397
1.4285714285714286	1.7959183673469388	2.275278085335664
1.7142857142857142	1.7959183673469388	2.3572324467066954
2.0	1.7959183673469388	2.4391868080777344
2.2857142857142856	1.7959183673469388	2.484316688114262
2.5714285714285716	1.7959183673469388	2.468030404409909
2.857142857142857	1.7959183673469388	2.4317846262827585
3.142857142857143	1.7959183673469388	2.3761278145185654
3.4285714285714284	1.7959183673469388	2.319602125695802
3.7142857142857144	1.7959183673469388	2.361394913741717
4.0	1.7959183673469388	2.4550791354682886
4.285714285714286	1.7959183673469388	2.3677966906885066
4.571428571428571	1.7959183673469388	2.2275080418316437
4.857142857142857	1.7959183673469388	2.1620143430612044
5.142857142857143	1.7959183673469388	2.121452294319559
5.428571428571429	1.7959183673469388	2.0808902455779212
5.714285714285714	1.7959183673469388	2.1188303117793774
6.0	1.7959183673469388	2.162207325717313
6.285714285714286	1.7959183673469388	2.178473705950468
6.571428571428571	1.7959183673469388	2.1533485355760216
6.857142857142857	1.7959183673469388	2.1131482629673823
7.142857142857143	1.7959183673469388	2.0729479903587458
7.428571428571429	1.7959183673469388	2.032747717750112
7.714285714285714	1.7959183673469388	1.9696755033612723
8.0	1.7959183673469388	1.9584515119553663
8.285714285714286	1.7959183673469388	1.9966613747059636
8.571428571428571	1.7959183673469388	2.034871237456535
8.857142857142858	1.7959183673469388	2.0730811002071095
9.142857142857142	1.7959183673469388	2.1112909629576766
9.428571428571429	1.7959183673469388	2.2227894805900132
9.714285714285714	1.7959183673469388	2.3365153154135734
10.0	1.7959183673469388	2.4172625129539793
10.285714285714286	1.7959183673469388	2.457442087028422
10.571428571428571	1.7959183673469388	2.4766483619482305
10.857142857142858	1.7959183673469388	2.495854636868051
11.142857142857142	1.7959183673469388	2.515060911787873
11.428571428571429	1.7959183673469388	2.554193280444762
11.714285714285714	1.7959183673469388	2.6531039303128017
12.0	1.7959183673469388	2.6856197824405967
12.285714285714286	1.7959183673469388	2.588612336941697
12.571428571428571	1.7959183673469388	2.523946015237959
12.857142857142858	1.7959183673469388	2.459279693534208
13.142857142857142	1.7959183673469388	2.394613371830468
13.428571428571429	1.7959183673469388	2.3028401735184194
13.714285714285714	1.7959183673469388	2.27011749349099
14.0	1.7959183673469388	2.237394813463574
14.285714285714286	1.7959183673469388	2.204672133436136
14.571428571428571	1.7959183673469388	2.17194945340871
14.857142857142858	1.7959183673469388	2.139226773381293
1.1428571428571428	2.122448979591837	2.207693180359414
1.4285714285714286	2.122448979591837	2.2896475417304507
1.7142857142857142	2.122448979591837	2.3716019031014857
2.0	2.122448979591837	2.4535562644725255
2.2857142857142856	2.122448979591837	2.5149792233804624
2.5714285714285716	2.122448979591837	2.505898844424811
2.857142857142857	2.122448979591837	2.4696530662976506
3.142857142857143	2.122448979591837	2.403824806974997
3.4285714285714284	2.122448979591837	2.3472991181522396
3.7142857142857144	2.122448979591837	2.3749011361591585
4.0	2.122448979591837	2.4584216851833225
4.285714285714286	2.122448979591837	2.372075221650714
4.571428571428571	2.122448979591837	2.231786572793848
4.857142857142857	2.122448979591837	2.1662928740234144
5.142857142857143	2.122448979591837	2.1257308252817744
5.428571428571429	2.122448979591837	2.085168776540134
5.714285714285714	2.122448979591837	2.1225193013532637
6.0	2.122448979591837	2.1658963152912047
6.285714285714286	2.122448979591837	2.1821626955243474
6.571428571428571	2.122448979591837	2.1570375251499003
6.857142857142857	2.122448979591837	2.116837252541269
7.142857142857143	2.122448979591837	2.076636979932628
7.428571428571429	2.122448979591837	2.036436707323995
7.714285714285714	2.122448979591837	1.9715193530488548
8.0	2.122448979591837	1.9594708855809035
8.285714285714286	2.122448979591837	1.9976807483314856
8.571428571428571	2.122448979591837	2.0358906110820616
8.857142857142858	2.122448979591837	2.0741004738326305
9.142857142857142	2.122448979591837	2.1123103365832083
9.428571428571429	2.122448979591837	2.2280736707164053
9.714285714285714	2.122448979591837	2.340354544602892
10.0	2.122448979591837	2.421101742143328
10.285714285714286	2.122448979591837	2.4594302806562283
10.571428571428571	2.122448979591837	2.47863655557604
10.857142857142858	2.122448979591837	2.4978428304958653
11.142857142857142	2.122448979591837	2.517049105415677
11.428571428571429	2.122448979591837	2.5561814740725515
11.714285714285714	2.122448979591837	2.6550921239406
12.0	2.122448979591837	2.6881908882736756
12.285714285714286	2.122448979591837	2.633620261878459
12.571428571428571	2.122448979591837	2.5689539401747137
12.857142857142858	2.122448979591837	2.504287618470972
13.142857142857142	2.122448979591837	2.4370691941734304
13.428571428571429	2.122448979591837	2.3537634806511614
13.714285714285714	2.122448979591837	2.3210408006237366
14.0	2.122448979591837	2.288318120596311
14.285714285714286	2.122448979591837	2.2555954405688947
14.571428571428571	2.122448979591837	2.2228727605414638
14.857142857142858	2.122448979591837	2.1901500805140452
1.1428571428571428	2.4489795918367347	2.214053948050833
1.4285714285714286	2.4489795918367347	2.2960083094218633
1.7142857142857142	2.4489795918367347	2.37796267079289
2.0	2.4489795918367347	2.4599170321639305
2.2857142857142856	2.4489795918367347	2.539561753249102
2.5714285714285716	2.4489795918367347	2.5385402736358706
2.857142857142857	2.4489795918367347	2.5022944955087096
3.142857142857143	2.4489795918367347	2.4251994019685377
3.4285714285714284	2.4489795918367347	2.368673713145766
3.7142857142857144	2.4489795918367347	2.388407358576605
4.0	2.4489795918367347	2.4314293153367004
4.285714285714286	2.4489795918367347	2.323124111998927
4.571428571428571	2.4489795918367347	2.182835463142066
4.857142857142857	2.4489795918367347	2.1173417643716186
5.142857142857143	2.4489795918367347	2.076779715629981
5.428571428571429	2.4489795918367347	2.0489749619465036
5.714285714285714	2.4489795918367347	2.092351975884437
6.0	2.4489795918367347	2.13572898982237
6.285714285714286	2.4489795918367347	2.1519953700555208
6.571428571428571	2.4489795918367347	2.1268701996810773
6.857142857142857	2.4489795918367347	2.0866699270724407
7.142857142857143	2.4489795918367347	2.0464696544638006
7.428571428571429	2.4489795918367347	2.005443267307795
7.714285714285714	2.4489795918367347	1.9284360483626033
8.0	2.4489795918367347	1.8904165849126517
8.285714285714286	2.4489795918367347	1.928626447663233
8.571428571428571	2.4489795918367347	2.0153078933016255
8.857142857142858	2.4489795918367347	2.071603944785439
9.142857142857142	2.4489795918367347	2.105501615901116
9.428571428571429	2.4489795918367347	2.202337101690116
9.714285714285714	2.4489795918367347	2.288759803580929
10.0	2.4489795918367347	2.349848903551963
10.285714285714286	2.4489795918367347	2.3752201931208052
10.571428571428571	2.4489795918367347	2.394426468040626
10.857142857142858	2.4489795918367347	2.4136327429604387
11.142857142857142	2.4489795918367347	2.432839017880264
11.428571428571429	2.4489795918367347	2.471971386537135
11.714285714285714	2.4489795918367347	2.5708820364051785
12.0	2.4489795918367347	2.65709512147326
12.285714285714286	2.4489795918367347	2.6638883366255346
12.571428571428571	2.4489795918367347	2.613961865111481
12.857142857142858	2.4489795918367347	2.549295543407734
13.142857142857142	2.4489795918367347	2.4734843123979093
13.428571428571429	2.4489795918367347	2.398286012799633
13.714285714285714	2.4489795918367347	2.3655633327722048
14.0	2.4489795918367347	2.332840652744783
14.285714285714286	2.4489795918367347	2.3001179727173624
14.571428571428571	2.4489795918367347	2.267395292689928
14.857142857142858	2.4489795918367347	2.23467267067891
1.1428571428571428	2.7755102040816326	2.2204147157422627
1.4285714285714286	2.7755102040816326	2.302369077113278
1.7142857142857142	2.7755102040816326	2.3843234384843193
2.0	2.7755102040816326	2.4662777998553573
2.2857142857142856	2.7755102040816326	2.54823216122639
2.5714285714285716	2.7755102040816326	2.5641442831177232
2.857142857142857	2.7755102040816326	2.5349359247197594
3.142857142857143	2.7755102040816326	2.450900333489066
3.4285714285714284	2.7755102040816326	2.381729487847494
3.7142857142857144	2.7755102040816326	2.3921142636497366
4.0	2.7755102040816326	2.4005808926588257
4.285714285714286	2.7755102040816326	2.26717998668982
4.571428571428571	2.7755102040816326	2.126891337832947
4.857142857142857	2.7755102040816326	2.06139763906251
5.142857142857143	2.7755102040816326	2.020835590320871
5.428571428571429	2.7755102040816326	2.014498018558012
5.714285714285714	2.7755102040816326	2.0578750324959483
6.0	2.7755102040816326	2.101252046433892
6.285714285714286	2.7755102040816326	2.117518426667033
6.571428571428571	2.7755102040816326	2.092393256292582
6.857142857142857	2.7755102040816326	2.0521929836839505
7.142857142857143	2.7755102040816326	2.011992711075311
7.428571428571429	2.7755102040816326	1.9562052048155856
7.714285714285714	2.7755102040816326	1.8791979858703982
8.0	2.7755102040816326	1.8315255341212489
8.285714285714286	2.7755102040816326	1.922524994224453
8.571428571428571	2.7755102040816326	2.0135244543276807
8.857142857142858	2.7755102040816326	2.0927207024367007
9.142857142857142	2.7755102040816326	2.1266183735523736
9.428571428571429	2.7755102040816326	2.172923879949567
9.714285714285714	2.7755102040816326	2.2593465818403895
10.0	2.7755102040816326	2.2833305989203883
10.285714285714286	2.7755102040816326	2.2789800930927626
10.571428571428571	2.7755102040816326	2.2981863680125767
10.857142857142858	2.7755102040816326	2.3173926429323926
11.142857142857142	2.7755102040816326	2.336598917852218
11.428571428571429	2.7755102040816326	2.375731286509092
11.714285714285714	2.7755102040816326	2.4746419363771395
12.0	2.7755102040816326	2.6202335823181375
12.285714285714286	2.7755102040816326	2.678087360907373
12.571428571428571	2.7755102040816326	2.658969790048234
12.857142857142858	2.7755102040816326	2.5943034683444957
13.142857142857142	2.7755102040816326	2.509899430622383
13.428571428571429	2.7755102040816326	2.442808544948103
13.714285714285714	2.7755102040816326	2.4100858649206724
14.0	2.7755102040816326	2.3773631848932504
14.285714285714286	2.7755102040816326	2.344640504865829
14.571428571428571	2.7755102040816326	2.311917824838396
14.857142857142858	2.7755102040816326	2.2791952028273768
1.1428571428571428	3.1020408163265305	2.226775483433668
1.4285714285714286	3.1020408163265305	2.3087298448046987
1.7142857142857142	3.1020408163265305	2.390684206175728
2.0	3.1020408163265305	2.472638567546774
2.2857142857142856	3.1020408163265305	2.5545929289177978
2.5714285714285716	3.1020408163265305	2.588726812986355
2.857142857142857	3.1020408163265305	2.567577353930808
3.142857142857143	3.1020408163265305	2.4653270905903266
3.4285714285714284	3.1020408163265305	2.3750214042420827
3.7142857142857144	3.1020408163265305	2.3697324699809545
4.0	3.1020408163265305	2.351524510237573
4.285714285714286	3.1020408163265305	2.2112358613807155
4.571428571428571	3.1020408163265305	2.0709472125238357
4.857142857142857	3.1020408163265305	2.0054535137533973
5.142857142857143	3.1020408163265305	1.9823544964208755
5.428571428571429	3.1020408163265305	1.980021075169522
5.714285714285714	3.1020408163265305	2.023398089107461
6.0	3.1020408163265305	2.0667751030454
6.285714285714286	3.1020408163265305	2.0830414832785413
6.571428571428571	3.1020408163265305	2.0579163129040925
6.857142857142857	3.1020408163265305	2.0177160402954595
7.142857142857143	3.1020408163265305	1.9775157676868202
7.428571428571429	3.1020408163265305	1.9069671423233683
7.714285714285714	3.1020408163265305	1.8332070947648553
8.0	3.1020408163265305	1.8297420951472958
8.285714285714286	3.1020408163265305	1.9207415552505112
8.571428571428571	3.1020408163265305	2.0117410153537256
8.857142857142858	3.1020408163265305	2.101960147933705
9.142857142857142	3.1020408163265305	2.147735131203639
9.428571428571429	3.1020408163265305	2.181632802319316
9.714285714285714	3.1020408163265305	2.2299333600998694
10.0	3.1020408163265305	2.2472032390291172
10.285714285714286	3.1020408163265305	2.234384717532965
10.571428571428571	3.1020408163265305	2.2019462679845274
10.857142857142858	3.1020408163265305	2.2211525429043477
11.142857142857142	3.1020408163265305	2.2403588178241636
11.428571428571429	3.1020408163265305	2.279491186481044
11.714285714285714	3.1020408163265305	2.3784018363490826
12.0	3.1020408163265305	2.5431864289751385
12.285714285714286	3.1020408163265305	2.686898154121943
12.571428571428571	3.1020408163265305	2.6922863851892105
12.857142857142858	3.1020408163265305	2.639311393281254
13.142857142857142	3.1020408163265305	2.546314548846855
13.428571428571429	3.1020408163265305	2.4873310770965795
13.714285714285714	3.1020408163265305	2.4546083970691517
14.0	3.1020408163265305	2.421885717041719
14.285714285714286	3.1020408163265305	2.3891630370143035
14.571428571428571	3.1020408163265305	2.356440356986865
14.857142857142858	3.1020408163265305	2.323717676959446
1.1428571428571428	3.4285714285714284	2.233136251125089
1.4285714285714286	3.4285714285714284	2.315090612496115
1.7142857142857142	3.4285714285714284	2.3970449738671396
2.0	3.4285714285714284	2.47899933523817
2.2857142857142856	3.4285714285714284	2.560953696609219
2.5714285714285716	3.4285714285714284	2.6044567334630813
2.857142857142857	3.4285714285714284	2.576493220386038
3.142857142857143	3.4285714285714284	2.4619961994287665
3.4285714285714284	3.4285714285714284	2.357785478327247
3.7142857142857144	3.4285714285714284	2.3388840473030794
4.0	3.4285714285714284	2.2955803849284724
4.285714285714286	3.4285714285714284	2.1552917360715997
4.571428571428571	3.4285714285714284	2.015003087214724
4.857142857142857	3.4285714285714284	1.9742856098226031
5.142857142857143	3.4285714285714284	1.9651185705060374
5.428571428571429	3.4285714285714284	1.9559515311894797
5.714285714285714	3.4285714285714284	1.988921145718977
6.0	3.4285714285714284	2.032298159656908
6.285714285714286	3.4285714285714284	2.048564539890049
6.571428571428571	3.4285714285714284	2.0234393695156054
6.857142857142857	3.4285714285714284	1.9832390969069635
7.142857142857143	3.4285714285714284	1.934736298776353
7.428571428571429	3.4285714285714284	1.8577290798311594
7.714285714285714	3.4285714285714284	1.8122916446498794
8.0	3.4285714285714284	1.8279586561733494
8.285714285714286	3.4285714285714284	1.9189581162765639
8.571428571428571	3.4285714285714284	2.0099575763797777
8.857142857142858	3.4285714285714284	2.1009570364830026
9.142857142857142	3.4285714285714284	2.168851888854908
9.428571428571429	3.4285714285714284	2.202749559970581
9.714285714285714	3.4285714285714284	2.2239356044128655
10.0	3.4285714285714284	2.216444987273868
10.285714285714286	3.4285714285714284	2.1964700082444395
10.571428571428571	3.4285714285714284	2.2023019647496684
10.857142857142858	3.4285714285714284	2.2161960847925366
11.142857142857142	3.4285714285714284	2.2300902048354003
11.428571428571429	3.4285714285714284	2.246913490015827
11.714285714285714	3.4285714285714284	2.2825192192860495
12.0	3.4285714285714284	2.4661392756321368
12.285714285714286	3.4285714285714284	2.6576603799589327
12.571428571428571	3.4285714285714284	2.706485409471055
12.857142857142858	3.4285714285714284	2.6843193182180194
13.142857142857142	3.4285714285714284	2.582729667071333
13.428571428571429	3.4285714285714284	2.5032377379946995
13.714285714285714	3.4285714285714284	2.4991309292176167
14.0	3.4285714285714284	2.466408249190191
14.285714285714286	3.4285714285714284	2.4336855691627703
14.571428571428571	3.4285714285714284	2.4009628891353394
14.857142857142858	3.4285714285714284	2.356607044096121
1.1428571428571428	3.7551020408163267	2.2394970188165066
1.4285714285714286	3.7551020408163267	2.321451380187532
1.7142857142857142	3.7551020408163267	2.403405741558555
2.0	3.7551020408163267	2.4849497276678845
2.2857142857142856	3.7551020408163267	2.5616172171915084
2.5714285714285716	3.7551020408163267	2.5965766186963184
2.857142857142857	3.7551020408163267	2.572154560496359
3.142857142857143	3.7551020408163267	2.4560271077314346
3.4285714285714284	3.7551020408163267	2.3405495524124094
3.7142857142857144	3.7551020408163267	2.3080356246252074
4.0	3.7551020408163267	2.2396362596193504
4.285714285714286	3.7551020408163267	2.0993476107624875
4.571428571428571	3.7551020408163267	1.9860793509844417
4.857142857142857	3.7551020408163267	1.957049683907767
5.142857142857143	3.7551020408163267	1.9478826445912003
5.428571428571429	3.7551020408163267	1.9387156052746386
5.714285714285714	3.7551020408163267	1.9544442023304827
6.0	3.7551020408163267	1.9978212162684166
6.285714285714286	3.7551020408163267	2.0140875965015557
6.571428571428571	3.7551020408163267	1.988962426127113
6.857142857142857	3.7551020408163267	1.9487621535184756
7.142857142857143	3.7551020408163267	1.8854982362841364
7.428571428571429	3.7551020408163267	1.82443869005502
7.714285714285714	3.7551020408163267	1.7913761945349034
8.0	3.7551020408163267	1.8261752171993966
8.285714285714286	3.7551020408163267	1.9171746773026181
8.571428571428571	3.7551020408163267	2.0081741374058413
8.857142857142858	3.7551020408163267	2.099173597509046
9.142857142857142	3.7551020408163267	2.1885125913746153
9.428571428571429	3.7551020408163267	2.223866317621846
9.714285714285714	3.7551020408163267	2.245052362064129
10.0	3.7551020408163267	2.2375617449251335
10.285714285714286	3.7551020408163267	2.2206379004908645
10.571428571428571	3.7551020408163267	2.2345320205337256
10.857142857142858	3.7551020408163267	2.2484261405765906
11.142857142857142	3.7551020408163267	2.2611260486540363
11.428571428571429	3.7551020408163267	2.25783558043618
11.714285714285714	3.7551020408163267	2.2639303249072142
12.0	3.7551020408163267	2.3890921222891386
12.285714285714286	3.7551020408163267	2.5806132266159505
12.571428571428571	3.7551020408163267	2.7167011867706368
12.857142857142858	3.7551020408163267	2.7197191103875653
13.142857142857142	3.7551020408163267	2.619144785295809
13.428571428571429	3.7551020408163267	2.504483951811501
13.714285714285714	3.7551020408163267	2.508058337843077
14.0	3.7551020408163267	2.5083907957351728
14.285714285714286	3.7551020408163267	2.478208101311239
14.571428571428571	3.7551020408163267	2.445485421283811
14.857142857142858	3.7551020408163267	2.3764701054848727
1.1428571428571428	4.081632653061225	2.3305601902807602
1.4285714285714286	4.081632653061225	2.398369683600863
1.7142857142857142	4.081632653061225	2.4473664651456484
2.0	4.081632653061225	2.4963632466904375
2.2857142857142856	4.081632653061225	2.5453600282352262
2.5714285714285716	4.081632653061225	2.5943568097799963
2.857142857142857	4.081632653061225	2.5991512982501854
3.142857142857143	4.081632653061225	2.4897108974733153
3.4285714285714284	4.081632653061225	2.3667563285476856
3.7142857142857144	4.081632653061225	2.2875697463222373
4.0	4.081632653061225	2.1850128926610397
4.285714285714286	4.081632653061225	2.0858470226482484
4.571428571428571	4.081632653061225	1.9972294722912602
4.857142857142857	4.081632653061225	1.9681998052145846
5.142857142857143	4.081632653061225	1.959032765898022
5.428571428571429	4.081632653061225	1.9498657265814636
5.714285714285714	4.081632653061225	1.940698687264905
6.0	4.081632653061225	1.9744893026279424
6.285714285714286	4.081632653061225	1.9907556828610753
6.571428571428571	4.081632653061225	1.965630512486628
6.857142857142857	4.081632653061225	1.9132673927371027
7.142857142857143	4.081632653061225	1.864588306761397
7.428571428571429	4.081632653061225	1.8315258112412867
7.714285714285714	4.081632653061225	1.8231221845187502
8.0	4.081632653061225	1.8715263606677242
8.285714285714286	4.081632653061225	1.9625258207709333
8.571428571428571	4.081632653061225	2.053525280874158
8.857142857142858	4.081632653061225	2.1445247409773716
9.142857142857142	4.081632653061225	2.2355242010805947
9.428571428571429	4.081632653061225	2.3157603752861227
9.714285714285714	4.081632653061225	2.336946419728406
10.0	4.081632653061225	2.3294558025894085
10.285714285714286	4.081632653061225	2.323645256287934
10.571428571428571	4.081632653061225	2.3375393763307892
10.857142857142858	4.081632653061225	2.351433496373654
11.142857142857142	4.081632653061225	2.3534386560344522
11.428571428571429	4.081632653061225	2.294929900109759
11.714285714285714	4.081632653061225	2.2850223186773206
12.0	4.081632653061225	2.31812226348944
12.285714285714286	4.081632653061225	2.503566073272923
12.571428571428571	4.081632653061225	2.6950871775997323
12.857142857142858	4.081632653061225	2.735058589058585
13.142857142857142	4.081632653061225	2.6903197890981976
13.428571428571429	4.081632653061225	2.5756589556138803
13.714285714285714	4.081632653061225	2.56122694746761
14.0	4.081632653061225	2.569492976698525
14.285714285714286	4.081632653061225	2.5777590059294404
14.571428571428571	4.081632653061225	2.580233529595695
14.857142857142858	4.081632653061225	2.4996387786702363
1.1428571428571428	4.408163265306122	2.3785518257738927
1.4285714285714286	4.408163265306122	2.4275486073186765
1.7142857142857142	4.408163265306122	2.4765453888634497
2.0	4.408163265306122	2.5255421704082446
2.2857142857142856	4.408163265306122	2.574538951953016
2.5714285714285716	4.408163265306122	2.623535733497804
2.857142857142857	4.408163265306122	2.6296603312445246
3.142857142857143	4.408163265306122	2.5445711032913216
3.4285714285714284	4.408163265306122	2.421616534365696
3.7142857142857144	4.408163265306122	2.311695946381389
4.0	4.408163265306122	2.218057944605743
4.285714285714286	4.408163265306122	2.1294403942487423
4.571428571428571	4.408163265306122	2.0408228438917564
4.857142857142857	4.408163265306122	2.0117931768150865
5.142857142857143	4.408163265306122	2.0026261374985226
5.428571428571429	4.408163265306122	1.9934590981819604
5.714285714285714	4.408163265306122	1.984292058865401
6.0	4.408163265306122	2.000841656754774
6.285714285714286	4.408163265306122	2.014275633343705
6.571428571428571	4.408163265306122	1.9710802772865552
6.857142857142857	4.408163265306122	1.9419593807215092
7.142857142857143	4.408163265306122	1.9088968852013792
7.428571428571429	4.408163265306122	1.8807538819050515
7.714285714285714	4.408163265306122	1.8865627740997581
8.0	4.408163265306122	1.9349669502487175
8.285714285714286	4.408163265306122	2.025966410351943
8.571428571428571	4.408163265306122	2.1169658704551653
8.857142857142858	4.408163265306122	2.2079653305583804
9.142857142857142	4.408163265306122	2.2989647906616035
9.428571428571429	4.408163265306122	2.3899642507648178
9.714285714285714	4.408163265306122	2.4504760546838726
10.0	4.408163265306122	2.444942293591355
10.285714285714286	4.408163265306122	2.4502450454226605
10.571428571428571	4.408163265306122	2.4641391654655207
10.857142857142858	4.408163265306122	2.4686395954092255
11.142857142857142	4.408163265306122	2.4224107323647317
11.428571428571429	4.408163265306122	2.3540340491012817
11.714285714285714	4.408163265306122	2.344126467668845
12.0	4.408163265306122	2.377226412480956
12.285714285714286	4.408163265306122	2.492800079106593
12.571428571428571	4.408163265306122	2.6618563205385843
12.857142857142858	4.408163265306122	2.7619352880152164
13.142857142857142	4.408163265306122	2.766118338845782
13.428571428571429	4.408163265306122	2.6584205879422314
13.714285714285714	4.408163265306122	2.634127982159974
14.0	4.408163265306122	2.6423940113909126
14.285714285714286	4.408163265306122	2.6506600406218244
14.571428571428571	4.408163265306122	2.650833353242655
14.857142857142858	4.408163265306122	2.570276215152817
1.1428571428571428	4.73469387755102	2.407730749491707
1.4285714285714286	4.73469387755102	2.4567275310365
1.7142857142857142	4.73469387755102	2.5057243125812736
2.0	4.73469387755102	2.5547210941260574
2.2857142857142856	4.73469387755102	2.6037178756708332
2.5714285714285716	4.73469387755102	2.65271465721562
2.857142857142857	4.73469387755102	2.658839254911116
3.142857142857143	4.73469387755102	2.599431309109339
3.4285714285714284	4.73469387755102	2.4764767401837133
3.7142857142857144	4.73469387755102	2.353522171258102
4.0	4.73469387755102	2.2616513162062453
4.285714285714286	4.73469387755102	2.173033765849249
4.571428571428571	4.73469387755102	2.0844162154922534
4.857142857142857	4.73469387755102	2.055386548415584
5.142857142857143	4.73469387755102	2.0462195090990205
5.428571428571429	4.73469387755102	2.0370524697824677
5.714285714285714	4.73469387755102	2.027885430465897
6.0	4.73469387755102	2.02736672035608
6.285714285714286	4.73469387755102	2.0280897894560126
6.571428571428571	4.73469387755102	1.9972774389393457
6.857142857142857	4.73469387755102	1.9862679591614638
7.142857142857143	4.73469387755102	1.953205463641357
7.428571428571429	4.73469387755102	1.944194471486061
7.714285714285714	4.73469387755102	1.9500033636807652
8.0	4.73469387755102	1.9984075398297245
8.285714285714286	4.73469387755102	2.089406999932956
8.571428571428571	4.73469387755102	2.1804064600361768
8.857142857142858	4.73469387755102	2.2714059201393857
9.142857142857142	4.73469387755102	2.362405380242609
9.428571428571429	4.73469387755102	2.453404840345833
9.714285714285714	4.73469387755102	2.524202056636659
10.0	4.73469387755102	2.562950714514527
10.285714285714286	4.73469387755102	2.576844834557395
10.571428571428571	4.73469387755102	2.583840534784004
10.857142857142858	4.73469387755102	2.5498915646197027
11.142857142857142	4.73469387755102	2.4815148813562513
11.428571428571429	4.73469387755102	2.413138198092807
11.714285714285714	4.73469387755102	2.403230616660373
12.0	4.73469387755102	2.436330561472483
12.285714285714286	4.73469387755102	2.497311675947218
12.571428571428571	4.73469387755102	2.6387887102072463
12.857142857142858	4.73469387755102	2.7588285989009336
13.142857142857142	4.73469387755102	2.797178088632986
13.428571428571429	4.73469387755102	2.7411822202706
13.714285714285714	4.73469387755102	2.707029016852352
14.0	4.73469387755102	2.715295046083275
14.285714285714286	4.73469387755102	2.7214331768896454
14.571428571428571	4.73469387755102	2.700251487787231
14.857142857142858	4.73469387755102	2.6179691479632456
1.1428571428571428	5.061224489795919	2.4369096732095215
1.4285714285714286	5.061224489795919	2.4859064547543026
1.7142857142857142	5.061224489795919	2.5349032362990753
2.0	5.061224489795919	2.583900017843869
2.2857142857142856	5.061224489795919	2.632896799388641
2.5714285714285716	5.061224489795919	2.681893580933438
2.857142857142857	5.061224489795919	2.688018178640088
3.142857142857143	5.061224489795919	2.654291514927344
3.4285714285714284	5.061224489795919	2.5313369460017303
3.7142857142857144	5.061224489795919	2.408382377076121
4.0	5.061224489795919	2.3052446878067334
4.285714285714286	5.061224489795919	2.2166271374497457
4.571428571428571	5.061224489795919	2.1280095870927553
4.857142857142857	5.061224489795919	2.0989799200160886
5.142857142857143	5.061224489795919	2.089812880699523
5.428571428571429	5.061224489795919	2.0857457288661188
5.714285714285714	5.061224489795919	2.0876739121279932
6.0	5.061224489795919	2.089602095389862
6.285714285714286	5.061224489795919	2.090325164111794
6.571428571428571	5.061224489795919	2.044476573165171
6.857142857142857	5.061224489795919	2.0235049651417554
7.142857142857143	5.061224489795919	2.001826168872368
7.428571428571429	5.061224489795919	2.0076350610670652
7.714285714285714	5.061224489795919	2.0134439532617705
8.0	5.061224489795919	2.061848129410741
8.285714285714286	5.061224489795919	2.1528475895139607
8.571428571428571	5.061224489795919	2.2438470496171696
8.857142857142858	5.061224489795919	2.334846509720392
9.142857142857142	5.061224489795919	2.4258459698236203
9.428571428571429	5.061224489795919	2.5168454299268364
9.714285714285714	5.061224489795919	2.5876426462176667
10.0	5.061224489795919	2.6583796632592316
10.285714285714286	5.061224489795919	2.6990414741587694
10.571428571428571	5.061224489795919	2.67737239687467
10.857142857142858	5.061224489795919	2.608995713611227
11.142857142857142	5.061224489795919	2.54061903034777
11.428571428571429	5.061224489795919	2.4722423470843276
11.714285714285714	5.061224489795919	2.462334765651887
12.0	5.061224489795919	2.495434710464
12.285714285714286	5.061224489795919	2.546315399572384
12.571428571428571	5.061224489795919	2.6214629960453935
12.857142857142858	5.061224489795919	2.735760988569634
13.142857142857142	5.061224489795919	2.8222071687810377
13.428571428571429	5.061224489795919	2.8167757911083235
13.714285714285714	5.061224489795919	2.779930051544725
14.0	5.061224489795919	2.7881960807756485
14.285714285714286	5.061224489795919	2.7920330005366063
14.571428571428571	5.061224489795919	2.747944420597663
14.857142857142858	5.061224489795919	2.6656620807736653
1.1428571428571428	5.387755102040816	2.4700063839498183
1.4285714285714286	5.387755102040816	2.5150853784721177
1.7142857142857142	5.387755102040816	2.5640821600168904
2.0	5.387755102040816	2.6130789415616746
2.2857142857142856	5.387755102040816	2.6620757231064527
2.5714285714285716	5.387755102040816	2.711072504651247
2.857142857142857	5.387755102040816	2.717197102346753
3.142857142857143	5.387755102040816	2.686846989418596
3.4285714285714284	5.387755102040816	2.586197151819762
3.7142857142857144	5.387755102040816	2.4632425828941305
4.0	5.387755102040816	2.3607968545878943
4.285714285714286	5.387755102040816	2.2629984377345416
4.571428571428571	5.387755102040816	2.1716029586932453
4.857142857142857	5.387755102040816	2.1441247373761456
5.142857142857143	5.387755102040816	2.1460529206380388
5.428571428571429	5.387755102040816	2.1479811038999137
5.714285714285714	5.387755102040816	2.1499092871618033
6.0	5.387755102040816	2.151837470423661
6.285714285714286	5.387755102040816	2.1525605391455866
6.571428571428571	5.387755102040816	2.106711948198969
6.857142857142857	5.387755102040816	2.0594578662586587
7.142857142857143	5.387755102040816	2.065266758453366
7.428571428571429	5.387755102040816	2.0710756506480745
7.714285714285714	5.387755102040816	2.0768845428427807
8.0	5.387755102040816	2.1252887189917455
8.285714285714286	5.387755102040816	2.2162881790949696
8.571428571428571	5.387755102040816	2.307287639198184
8.857142857142858	5.387755102040816	2.3982870993014025
9.142857142857142	5.387755102040816	2.4892865594046234
9.428571428571429	5.387755102040816	2.5802860195078523
9.714285714285714	5.387755102040816	2.6619376419426155
10.0	5.387755102040816	2.7329335509730273
10.285714285714286	5.387755102040816	2.735553733817296
10.571428571428571	5.387755102040816	2.7149765363791896
10.857142857142858	5.387755102040816	2.6680998626027517
11.142857142857142	5.387755102040816	2.599723179339298
11.428571428571429	5.387755102040816	2.531346496075849
11.714285714285714	5.387755102040816	2.5214389146434097
12.0	5.387755102040816	2.5545388594555227
12.285714285714286	5.387755102040816	2.6192164342647466
12.571428571428571	5.387755102040816	2.694364030737768
12.857142857142858	5.387755102040816	2.7695116272107856
13.142857142857142	5.387755102040816	2.83629902777528
13.428571428571429	5.387755102040816	2.8445650570061822
13.714285714285714	5.387755102040816	2.852831086237102
14.0	5.387755102040816	2.861097115468026
14.285714285714286	5.387755102040816	2.8626328241835775
14.571428571428571	5.387755102040816	2.7956373534080763
14.857142857142858	5.387755102040816	2.7170930641644535
1.1428571428571428	5.714285714285714	2.5113496638202526
1.4285714285714286	5.714285714285714	2.544264302189932
1.7142857142857142	5.714285714285714	2.593261083734713
2.0	5.714285714285714	2.6422578652794866
2.2857142857142856	5.714285714285714	2.6912546468242766
2.5714285714285716	5.714285714285714	2.7402514283690635
2.857142857142857	5.714285714285714	2.746376026064553
3.142857142857143	5.714285714285714	2.716025913136404
3.4285714285714284	5.714285714285714	2.6410573576377656
3.7142857142857144	5.714285714285714	2.518102788712146
4.0	5.714285714285714	2.4097388412605985
4.285714285714286	5.714285714285714	2.325233812768345
4.571428571428571	5.714285714285714	2.227435395914997
4.857142857142857	5.714285714285714	2.206360112409949
5.142857142857143	5.714285714285714	2.2082882956718306
5.428571428571429	5.714285714285714	2.2102164789337015
5.714285714285714	5.714285714285714	2.2121446621955827
6.0	5.714285714285714	2.2140728454574563
6.285714285714286	5.714285714285714	2.2147959141793763
6.571428571428571	5.714285714285714	2.1689473232327625
6.857142857142857	5.714285714285714	2.107438059949043
7.142857142857143	5.714285714285714	2.1287073480343732
7.428571428571429	5.714285714285714	2.134516240229086
7.714285714285714	5.714285714285714	2.1403251324237846
8.0	5.714285714285714	2.1887293085727526
8.285714285714286	5.714285714285714	2.279728768675974
8.571428571428571	5.714285714285714	2.3707282287791918
8.857142857142858	5.714285714285714	2.4617276888824113
9.142857142857142	5.714285714285714	2.5527271489856194
9.428571428571429	5.714285714285714	2.6437266090888514
9.714285714285714	5.714285714285714	2.736491529656412
10.0	5.714285714285714	2.7652953052181672
10.285714285714286	5.714285714285714	2.75259787721048
10.571428571428571	5.714285714285714	2.7312321540378934
10.857142857142858	5.714285714285714	2.709866430865307
11.142857142857142	5.714285714285714	2.658827328330819
11.428571428571429	5.714285714285714	2.5904506450673743
11.714285714285714	5.714285714285714	2.5805430636349302
12.0	5.714285714285714	2.616969872484109
12.285714285714286	5.714285714285714	2.6920040920853605
12.571428571428571	5.714285714285714	2.7672650654301445
12.857142857142858	5.714285714285714	2.8424126619031607
13.142857142857142	5.714285714285714	2.9092000624676504
13.428571428571429	5.714285714285714	2.9174660916985586
13.714285714285714	5.714285714285714	2.925732120929477
14.0	5.714285714285714	2.933232647830554
14.285714285714286	5.714285714285714	2.9256126260424944
14.571428571428571	5.714285714285714	2.8433302862184937
14.857142857142858	5.714285714285714	2.777834369967369
1.1428571428571428	6.040816326530612	2.526853393758826
1.4285714285714286	6.040816326530612	2.5552063985750513
1.7142857142857142	6.040816326530612	2.6042031801198395
2.0	6.040816326530612	2.6531999616646207
2.2857142857142856	6.040816326530612	2.702196743209398
2.5714285714285716	6.040816326530612	2.7511935247541857
2.857142857142857	6.040816326530612	2.7573181224496697
3.142857142857143	6.040816326530612	2.7269680095215394
3.4285714285714284	6.040816326530612	2.6697825093988934
3.7142857142857144	6.040816326530612	2.546827940473282
4.0	6.040816326530612	2.4238733715476553
4.285714285714286	6.040816326530612	2.3514436945584407
4.571428571428571	6.040816326530612	2.2536452777050777
4.857142857142857	6.040816326530612	2.232569994200041
5.142857142857143	6.040816326530612	2.2344981774619175
5.428571428571429	6.040816326530612	2.2364263607238017
5.714285714285714	6.040816326530612	2.238214911139136
6.0	6.040816326530612	2.2402827272475605
6.285714285714286	6.040816326530612	2.241005795969476
6.571428571428571	6.040816326530612	2.1951572050228636
6.857142857142857	6.040816326530612	2.148837858384558
7.142857142857143	6.040816326530612	2.1663690327493614
7.428571428571429	6.040816326530612	2.172177924944067
7.714285714285714	6.040816326530612	2.177986817138781
8.0	6.040816326530612	2.2263909932877355
8.285714285714286	6.040816326530612	2.3173904533909586
8.571428571428571	6.040816326530612	2.408389913494173
8.857142857142858	6.040816326530612	2.4993893735973898
9.142857142857142	6.040816326530612	2.590388833700615
9.428571428571429	6.040816326530612	2.6930585571529724
9.714285714285714	6.040816326530612	2.7719221150585254
10.0	6.040816326530612	2.7764483944842535
10.285714285714286	6.040816326530612	2.7586937338274473
10.571428571428571	6.040816326530612	2.73732801065486
10.857142857142858	6.040816326530612	2.715962287482273
11.142857142857142	6.040816326530612	2.680991384184284
11.428571428571429	6.040816326530612	2.612614700920851
11.714285714285714	6.040816326530612	2.6027071194884073
12.0	6.040816326530612	2.657867032208977
12.285714285714286	6.040816326530612	2.7330146286819925
12.571428571428571	6.040816326530612	2.808162225154993
12.857142857142858	6.040816326530612	2.8833098216280146
13.142857142857142	6.040816326530612	2.9500972221925186
13.428571428571429	6.040816326530612	2.9583632514234246
13.714285714285714	6.040816326530612	2.966629280654345
14.0	6.040816326530612	2.9708290240148507
14.285714285714286	6.040816326530612	2.9434974758315917
14.571428571428571	6.040816326530612	2.8612151360075924
14.857142857142858	6.040816326530612	2.801965135430813
1.1428571428571428	6.36734693877551	2.5185627288046835
1.4285714285714286	6.36734693877551	2.5333997823332393
1.7142857142857142	6.36734693877551	2.582396563878019
2.0	6.36734693877551	2.6313933454228025
2.2857142857142856	6.36734693877551	2.68039012696758
2.5714285714285716	6.36734693877551	2.729386908512364
2.857142857142857	6.36734693877551	2.7355115062078608
3.142857142857143	6.36734693877551	2.7051613932797154
3.4285714285714284	6.36734693877551	2.66997110142961
3.7142857142857144	6.36734693877551	2.560915270550489
4.0	6.36734693877551	2.4447488188684545
4.285714285714286	6.36734693877551	2.3560382804309374
4.571428571428571	6.36734693877551	2.258239863577573
4.857142857142857	6.36734693877551	2.2483420846668873
5.142857142857143	6.36734693877551	2.241457337207287
5.428571428571429	6.36734693877551	2.2410209465962936
5.714285714285714	6.36734693877551	2.2429491298581765
6.0	6.36734693877551	2.244877313120063
6.285714285714286	6.36734693877551	2.245600381841966
6.571428571428571	6.36734693877551	2.2218001906637377
6.857142857142857	6.36734693877551	2.1883624374722057
7.142857142857143	6.36734693877551	2.1722735893380145
7.428571428571429	6.36734693877551	2.194372266759924
7.714285714285714	6.36734693877551	2.2001811589546394
8.0	6.36734693877551	2.2485853351035985
8.285714285714286	6.36734693877551	2.339584795206817
8.571428571428571	6.36734693877551	2.430584255310036
8.857142857142858	6.36734693877551	2.521583715413257
9.142857142857142	6.36734693877551	2.6193577406554818
9.428571428571429	6.36734693877551	2.707063319145484
9.714285714285714	6.36734693877551	2.7595206702626798
10.0	6.36734693877551	2.7515085236327326
10.285714285714286	6.36734693877551	2.730142800460137
10.571428571428571	6.36734693877551	2.708777077287552
10.857142857142858	6.36734693877551	2.687411354114969
11.142857142857142	6.36734693877551	2.6660456309423752
11.428571428571429	6.36734693877551	2.6108440996498428
11.714285714285714	6.36734693877551	2.6044142705057602
12.0	6.36734693877551	2.679561866978776
12.285714285714286	6.36734693877551	2.754709463451791
12.571428571428571	6.36734693877551	2.8298570599248043
12.857142857142858	6.36734693877551	2.9050046563978267
13.142857142857142	6.36734693877551	2.971792056962317
13.428571428571429	6.36734693877551	2.9800580861932264
13.714285714285714	6.36734693877551	2.9883241154241347
14.0	6.36734693877551	2.988623331747776
14.285714285714286	6.36734693877551	2.930352090475905
14.571428571428571	6.36734693877551	2.848069750651913
14.857142857142858	6.36734693877551	2.8041296042047144
1.1428571428571428	6.6938775510204085	2.5052976648846297
1.4285714285714286	6.6938775510204085	2.5048646817448503
1.7142857142857142	6.6938775510204085	2.5475059779084424
2.0	6.6938775510204085	2.5965027594532355
2.2857142857142856	6.6938775510204085	2.645499540998
2.5714285714285716	6.6938775510204085	2.6944963225427974
2.857142857142857	6.6938775510204085	2.7006209202382845
3.142857142857143	6.6938775510204085	2.670270807310136
3.4285714285714284	6.6938775510204085	2.67768791577311
3.7142857142857144	6.6938775510204085	2.679494518988157
4.0	6.6938775510204085	2.572418903824985
4.285714285714286	6.6938775510204085	2.456252452142947
4.571428571428571	6.6938775510204085	2.328753598514565
4.857142857142857	6.6938775510204085	2.2957886650558343
5.142857142857143	6.6938775510204085	2.2889039175962256
5.428571428571429	6.6938775510204085	2.2820191701366195
5.714285714285714	6.6938775510204085	2.275134422677006
6.0	6.6938775510204085	2.274015298264023
6.285714285714286	6.6938775510204085	2.2822233655183832
6.571428571428571	6.6938775510204085	2.261324769751385
6.857142857142857	6.6938775510204085	2.2278870165598557
7.142857142857143	6.6938775510204085	2.1944492633683232
7.428571428571429	6.6938775510204085	2.2165666085757874
7.714285714285714	6.6938775510204085	2.222375500770495
8.0	6.6938775510204085	2.2707796769194557
8.285714285714286	6.6938775510204085	2.361779137022677
8.571428571428571	6.6938775510204085	2.4527785971258966
8.857142857142858	6.6938775510204085	2.534653075895558
9.142857142857142	6.6938775510204085	2.617100118526711
9.428571428571429	6.6938775510204085	2.676631846491448
9.714285714285714	6.6938775510204085	2.7138391764606022
10.0	6.6938775510204085	2.7058270302677205
10.285714285714286	6.6938775510204085	2.6844613070951415
10.571428571428571	6.6938775510204085	2.663095583922546
10.857142857142858	6.6938775510204085	2.641729860749958
11.142857142857142	6.6938775510204085	2.62036413757737
11.428571428571429	6.6938775510204085	2.5989984144047877
11.714285714285714	6.6938775510204085	2.626109105275557
12.0	6.6938775510204085	2.7012567017485742
12.285714285714286	6.6938775510204085	2.776404298221594
12.571428571428571	6.6938775510204085	2.851551894694599
12.857142857142858	6.6938775510204085	2.9266994911676267
13.142857142857142	6.6938775510204085	2.9934868917321054
13.428571428571429	6.6938775510204085	3.0017529209630265
13.714285714285714	6.6938775510204085	3.0064176394806736
14.0	6.6938775510204085	2.989988364547455
14.285714285714286	6.6938775510204085	2.909319473917238
14.571428571428571	6.6938775510204085	2.8355545034711307
14.857142857142858	6.6938775510204085	2.8062940729786083
1.1428571428571428	7.020408163265306	2.492032600964583
1.4285714285714286	7.020408163265306	2.4915996178248005
1.7142857142857142	7.020408163265306	2.512615391938878
2.0	7.020408163265306	2.5616121734836614
2.2857142857142856	7.020408163265306	2.6106089550284226
2.5714285714285716	7.020408163265306	2.659605736573208
2.857142857142857	7.020408163265306	2.6835655885488316
3.142857142857143	7.020408163265306	2.7066511081985265
3.4285714285714284	7.020408163265306	2.719383588957731
3.7142857142857144	7.020408163265306	2.721118209709177
4.0	7.020408163265306	2.6641036423240343
4.285714285714286	7.020408163265306	2.5246290504038633
4.571428571428571	7.020408163265306	2.3851544584836963
4.857142857142857	7.020408163265306	2.3432352454447685
5.142857142857143	7.020408163265306	2.336350497985168
5.428571428571429	7.020408163265306	2.3294657505255474
5.714285714285714	7.020408163265306	2.3225810030659346
6.0	7.020408163265306	2.31569625560633
6.285714285714286	7.020408163265306	2.321747944583742
6.571428571428571	7.020408163265306	2.300849348839034
6.857142857142857	7.020408163265306	2.2674115956475056
7.142857142857143	7.020408163265306	2.2339738424559767
7.428571428571429	7.020408163265306	2.218666420853147
7.714285714285714	7.020408163265306	2.2445698425863556
8.0	7.020408163265306	2.2929740187353245
8.285714285714286	7.020408163265306	2.3839690632945985
8.571428571428571	7.020408163265306	2.459311069595084
8.857142857142858	7.020408163265306	2.5118868971969643
9.142857142857142	7.020408163265306	2.571418625161702
9.428571428571429	7.020408163265306	2.6309503531264484
9.714285714285714	7.020408163265306	2.6681576835326704
10.0	7.020408163265306	2.6601455369027196
10.285714285714286	7.020408163265306	2.638779813730129
10.571428571428571	7.020408163265306	2.617414090557547
10.857142857142858	7.020408163265306	2.5960483673849613
11.142857142857142	7.020408163265306	2.57468264421237
11.428571428571429	7.020408163265306	2.5533169210397832
11.714285714285714	7.020408163265306	2.6276203861322642
12.0	7.020408163265306	2.710702093606807
12.285714285714286	7.020408163265306	2.7937838010813514
12.571428571428571	7.020408163265306	2.873246729464408
12.857142857142858	7.020408163265306	2.9483943259374215
13.142857142857142	7.020408163265306	3.015181726501905
13.428571428571429	7.020408163265306	3.0234477557328177
13.714285714285714	7.020408163265306	3.024211947213603
14.0	7.020408163265306	2.970569197182586
14.285714285714286	7.020408163265306	2.8882868573585743
14.571428571428571	7.020408163265306	2.837718972245024
14.857142857142858	7.020408163265306	2.8084585417525005
1.1428571428571428	7.346938775510204	2.4787675370445297
1.4285714285714286	7.346938775510204	2.478334553904756
1.7142857142857142	7.346938775510204	2.47790157076499
2.0	7.346938775510204	2.5267215875140634
2.2857142857142856	7.346938775510204	2.587271881893256
2.5714285714285716	7.346938775510204	2.6958795271890463
2.857142857142857	7.346938775510204	2.711282464776143
3.142857142857143	7.346938775510204	2.7153330268669413
3.4285714285714284	7.346938775510204	2.7171805040953427
3.7142857142857144	7.346938775510204	2.7167754331995027
4.0	7.346938775510204	2.7071937405494784
4.285714285714286	7.346938775510204	2.588565939396723
4.571428571428571	7.346938775510204	2.449091347476563
4.857142857142857	7.346938775510204	2.3906818258337155
5.142857142857143	7.346938775510204	2.3837970783741014
5.428571428571429	7.346938775510204	2.3769123309144846
5.714285714285714	7.346938775510204	2.3700275834548745
6.0	7.346938775510204	2.3631428359952764
6.285714285714286	7.346938775510204	2.361272523671394
6.571428571428571	7.346938775510204	2.3403739279266853
6.857142857142857	7.346938775510204	2.306936174735152
7.142857142857143	7.346938775510204	2.273498421543623
7.428571428571429	7.346938775510204	2.2400606683520925
7.714285714285714	7.346938775510204	2.2650592523682826
8.0	7.346938775510204	2.308627056994119
8.285714285714286	7.346938775510204	2.3839525077400747
8.571428571428571	7.346938775510204	2.4066736758672205
8.857142857142858	7.346938775510204	2.4662054038319576
9.142857142857142	7.346938775510204	2.5257371317967046
9.428571428571429	7.346938775510204	2.5852688597614417
9.714285714285714	7.346938775510204	2.6224761901676645
10.0	7.346938775510204	2.6144640435377164
10.285714285714286	7.346938775510204	2.5930983203651294
10.571428571428571	7.346938775510204	2.5717325971925433
10.857142857142858	7.346938775510204	2.550366874019951
11.142857142857142	7.346938775510204	2.5290011508473658
11.428571428571429	7.346938775510204	2.5171223577695643
11.714285714285714	7.346938775510204	2.6079402742728606
12.0	7.346938775510204	2.698758190776162
12.285714285714286	7.346938775510204	2.789576107279473
12.571428571428571	7.346938775510204	2.876865508555891
12.857142857142858	7.346938775510204	2.9599472160304465
13.142857142857142	7.346938775510204	3.0346687275964466
13.428571428571429	7.346938775510204	3.0420062549465485
13.714285714285714	7.346938775510204	3.0276982090052975
14.0	7.346938775510204	2.9495365806239295
14.285714285714286	7.346938775510204	2.869143871511451
14.571428571428571	7.346938775510204	2.8398834410189213
14.857142857142858	7.346938775510204	2.810623010526399
1.1428571428571428	7.673469387755102	2.465502473124483
1.4285714285714286	7.673469387755102	2.465069489984708
1.7142857142857142	7.673469387755102	2.464636506844927
2.0	7.673469387755102	2.506140395137492
2.2857142857142856	7.673469387755102	2.6010099611632755
2.5714285714285716	7.673469387755102	2.6945451282984214
2.857142857142857	7.673469387755102	2.705804409533149
3.142857142857143	7.673469387755102	2.705152745913294
3.4285714285714284	7.673469387755102	2.7044079880318597
3.7142857142857144	7.673469387755102	2.703663230150419
4.0	7.673469387755102	2.702918472268968
4.285714285714286	7.673469387755102	2.6525028283895833
4.571428571428571	7.673469387755102	2.5130282364694123
4.857142857142857	7.673469387755102	2.4517942025465933
5.142857142857143	7.673469387755102	2.4312436587630475
5.428571428571429	7.673469387755102	2.4243589113034343
5.714285714285714	7.673469387755102	2.417474163843828
6.0	7.673469387755102	2.4105894163842168
6.285714285714286	7.673469387755102	2.403704668924606
6.571428571428571	7.673469387755102	2.3798985070143317
6.857142857142857	7.673469387755102	2.3464607538228
7.142857142857143	7.673469387755102	2.3130230006312678
7.428571428571429	7.673469387755102	2.2795852474397393
7.714285714285714	7.673469387755102	2.2646529438873664
8.0	7.673469387755102	2.2841012207006908
8.285714285714286	7.673469387755102	2.301460454537483
8.571428571428571	7.673469387755102	2.3609921825022164
8.857142857142858	7.673469387755102	2.4205239104669523
9.142857142857142	7.673469387755102	2.480055638431695
9.428571428571429	7.673469387755102	2.539587366396434
9.714285714285714	7.673469387755102	2.576794696802655
10.0	7.673469387755102	2.5687825501727044
10.285714285714286	7.673469387755102	2.547416827000119
10.571428571428571	7.673469387755102	2.5260511038275375
10.857142857142858	7.673469387755102	2.5046853806549496
11.142857142857142	7.673469387755102	2.48331965748236
11.428571428571429	7.673469387755102	2.4959686612065433
11.714285714285714	7.673469387755102	2.5867865777098475
12.0	7.673469387755102	2.677604494213154
12.285714285714286	7.673469387755102	2.7684224107164503
12.571428571428571	7.673469387755102	2.8592403272197533
12.857142857142858	7.673469387755102	2.9500582437230607
13.142857142857142	7.673469387755102	3.032515964317834
13.428571428571429	7.673469387755102	3.0439060032616565
13.714285714285714	7.673469387755102	3.0107863038892546
14.0	7.673469387755102	2.9285039640652704
14.285714285714286	7.673469387755102	2.871298329933566
14.571428571428571	7.673469387755102	2.84204790979282
14.857142857142858	7.673469387755102	2.812787479300292
1.1428571428571428	8.0	2.46429395109236
1.4285714285714286	8.0	2.472629836642394
1.7142857142857142	8.0	2.5090589921036703
2.0	8.0	2.545488147564936
2.2857142857142856	8.0	2.6190763712224863
2.5714285714285716	8.0	2.7091506172760296
2.857142857142857	8.0	2.7204098977514937
3.142857142857143	8.0	2.7197582348909006
3.4285714285714284	8.0	2.719013477009449
3.7142857142857144	8.0	2.7182687191280084
4.0	8.0	2.7175239612465645
4.285714285714286	8.0	2.716779203365129
4.571428571428571	8.0	2.61690041027344
4.857142857142857	8.0	2.5556663763505885
5.142857142857143	8.0	2.5205125284268988
5.428571428571429	8.0	2.5117407765035207
5.714285714285714	8.0	2.504856029043917
6.0	8.0	2.4979712815843076
6.285714285714286	8.0	2.4910865341246833
6.571428571428571	8.0	2.4575996752085993
6.857142857142857	8.0	2.424161922017057
7.142857142857143	8.0	2.390724168825546
7.428571428571429	8.0	2.357286415634002
7.714285714285714	8.0	2.280963529035199
8.0	8.0	2.200886187295162
8.285714285714286	8.0	2.2557789611724766
8.571428571428571	8.0	2.315310689137215
8.857142857142858	8.0	2.3748424171019455
9.142857142857142	8.0	2.4343741450666956
9.428571428571429	8.0	2.493905873031429
9.714285714285714	8.0	2.531113202962003
10.0	8.0	2.5231010568076995
10.285714285714286	8.0	2.501735333635124
10.571428571428571	8.0	2.4803696104625343
10.857142857142858	8.0	2.45900388728995
11.142857142857142	8.0	2.442294275500453
11.428571428571429	8.0	2.480510200992511
11.714285714285714	8.0	2.571328117495794
12.0	8.0	2.6621460339991074
12.285714285714286	8.0	2.752963950502408
12.571428571428571	8.0	2.8437818670057062
12.857142857142858	8.0	2.934599783509009
13.142857142857142	8.0	3.0113622677548104
13.428571428571429	8.0	3.015150308062568
13.714285714285714	8.0	2.9588248485542348
14.0	8.0	2.8919097603350137
14.285714285714286	8.0	2.8711140047185237
14.571428571428571	8.0	2.843695132946646
14.857142857142858	8.0	2.8298019540589
1.1428571428571428	8.326530612244898	2.528217995417698
1.4285714285714286	8.326530612244898	2.564647150878958
1.7142857142857142	8.326530612244898	2.601076306340234
2.0	8.326530612244898	2.637505461801507
2.2857142857142856	8.326530612244898	2.6876239583249046
2.5714285714285716	8.326530612244898	2.7776982043784564
2.857142857142857	8.326530612244898	2.7889574851395382
3.142857142857143	8.326530612244898	2.788305821993312
3.4285714285714284	8.326530612244898	2.7875610641118627
3.7142857142857144	8.326530612244898	2.786816306230417
4.0	8.326530612244898	2.7860715483489864
4.285714285714286	8.326530612244898	2.7853267904675447
4.571428571428571	8.326530612244898	2.7607078688885864
4.857142857142857	8.326530612244898	2.699473834965762
5.142857142857143	8.326530612244898	2.6643199870420524
5.428571428571429	8.326530612244898	2.6390579265147602
5.714285714285714	8.326530612244898	2.6321731790551484
6.0	8.326530612244898	2.6252884315955383
6.285714285714286	8.326530612244898	2.61840368413592
6.571428571428571	8.326530612244898	2.5775262806839443
6.857142857142857	8.326530612244898	2.5400396793179367
7.142857142857143	8.326530612244898	2.506601926126409
7.428571428571429	8.326530612244898	2.473164172934866
7.714285714285714	8.326530612244898	2.3286840950269303
8.0	8.326530612244898	2.2035103962898672
8.285714285714286	8.326530612244898	2.2379904904823893
8.571428571428571	8.326530612244898	2.3031601067699237
8.857142857142858	8.326530612244898	2.3640262291079033
9.142857142857142	8.326530612244898	2.423557957072645
9.428571428571429	8.326530612244898	2.4830896850373705
9.714285714285714	8.326530612244898	2.520297015443603
10.0	8.326530612244898	2.5122848688136408
10.285714285714286	8.326530612244898	2.4909191456410666
10.571428571428571	8.326530612244898	2.4695534224684828
10.857142857142858	8.326530612244898	2.4541565162730894
11.142857142857142	8.326530612244898	2.4748384447613927
11.428571428571429	8.326530612244898	2.5130543702534527
11.714285714285714	8.326530612244898	2.6038722867567636
12.0	8.326530612244898	2.6946902032600777
12.285714285714286	8.326530612244898	2.78550811976338
12.571428571428571	8.326530612244898	2.876326036266672
12.857142857142858	8.326530612244898	2.9670315475745657
13.142857142857142	8.326530612244898	2.9973815445874337
13.428571428571429	8.326530612244898	2.989017158556754
13.714285714285714	8.326530612244898	2.922102070337541
14.0	8.326530612244898	2.884285464786788
14.285714285714286	8.326530612244898	2.870392285899042
14.571428571428571	8.326530612244898	2.856220863496756
14.857142857142858	8.326530612244898	2.8426059281235503
1.1428571428571428	8.653061224489797	2.6202353096542614
1.4285714285714286	8.653061224489797	2.6566644651155293
1.7142857142857142	8.653061224489797	2.693093620576805
2.0	8.653061224489797	2.7295227760380785
2.2857142857142856	8.653061224489797	2.7659519314993517
2.5714285714285716	8.653061224489797	2.8462457914808756
2.857142857142857	8.653061224489797	2.8575050729947296
3.142857142857143	8.653061224489797	2.8568534090957276
3.4285714285714284	8.653061224489797	2.856108651214285
3.7142857142857144	8.653061224489797	2.8553638933328473
4.0	8.653061224489797	2.8546191354514105
4.285714285714286	8.653061224489797	2.853874377569964
4.571428571428571	8.653061224489797	2.8654842289016837
4.857142857142857	8.653061224489797	2.8432812935809046
5.142857142857143	8.653061224489797	2.8081274456572007
5.428571428571429	8.653061224489797	2.772973597733491
5.714285714285714	8.653061224489797	2.7594903290663737
6.0	8.653061224489797	2.7526055816067645
6.285714285714286	8.653061224489797	2.745720834147143
6.571428571428571	8.653061224489797	2.7048434306951785
6.857142857142857	8.653061224489797	2.6559174366188003
7.142857142857143	8.653061224489797	2.622479683427274
7.428571428571429	8.653061224489797	2.5297277841022323
7.714285714285714	8.653061224489797	2.399072035706221
8.0	8.653061224489797	2.289605309902317
8.285714285714286	8.653061224489797	2.234254181570721
8.571428571428571	8.653061224489797	2.2986188875085594
8.857142857142858	8.653061224489797	2.3683297230574465
9.142857142857142	8.653061224489797	2.431574329531612
9.428571428571429	8.653061224489797	2.49110605749636
9.714285714285714	8.653061224489797	2.528313387465502
10.0	8.653061224489797	2.5203012412726173
10.285714285714286	8.653061224489797	2.498935518100031
10.571428571428571	8.653061224489797	2.477569794927442
10.857142857142858	8.653061224489797	2.4867006855340414
11.142857142857142	8.653061224489797	2.507382614022353
11.428571428571429	8.653061224489797	2.5455985395144123
11.714285714285714	8.653061224489797	2.6364164560177272
12.0	8.653061224489797	2.7272343725210284
12.285714285714286	8.653061224489797	2.818052289024334
12.571428571428571	8.653061224489797	2.9088702055276294
12.857142857142858	8.653061224489797	2.9669956505236135
13.142857142857142	8.653061224489797	2.9869884340345756
13.428571428571429	8.653061224489797	2.9786240472888714
13.714285714285714	8.653061224489797	2.9117089590696636
14.0	8.653061224489797	2.8970894388514434
14.285714285714286	8.653061224489797	2.883196259963694
14.571428571428571	8.653061224489797	2.869303081075934
14.857142857142858	8.653061224489797	2.8554099021882013
1.1428571428571428	8.979591836734693	2.7122526238908438
1.4285714285714286	8.979591836734693	2.7486817793520997
1.7142857142857142	8.979591836734693	2.7851109348133787
2.0	8.979591836734693	2.8215400902746524
2.2857142857142856	8.979591836734693	2.8579692457359283
2.5714285714285716	8.979591836734693	2.9147933785832945
2.857142857142857	8.979591836734693	2.9260526600971524
3.142857142857143	8.979591836734693	2.9254009961981557
3.4285714285714284	8.979591836734693	2.9246562383167105
3.7142857142857144	8.979591836734693	2.923911480435283
4.0	8.979591836734693	2.9231667225538294
4.285714285714286	8.979591836734693	2.9224219646723864
4.571428571428571	8.979591836734693	2.9905369235029378
4.857142857142857	8.979591836734693	2.9870887521960596
5.142857142857143	8.979591836734693	2.9519349042723544
5.428571428571429	8.979591836734693	2.9167810563486416
5.714285714285714	8.979591836734693	2.8868074790776053
6.0	8.979591836734693	2.8799227316179863
6.285714285714286	8.979591836734693	2.873037984158387
6.571428571428571	8.979591836734693	2.8291906146539345
6.857142857142857	8.979591836734693	2.771795193919668
7.142857142857143	8.979591836734693	2.730771473177553
7.428571428571429	8.979591836734693	2.594633675122596
7.714285714285714	8.979591836734693	2.4851669493186925
8.0	8.979591836734693	2.375700223514804
8.285714285714286	8.979591836734693	2.320349095183209
8.571428571428571	8.979591836734693	2.3191135643238834
8.857142857142858	8.979591836734693	2.355694031735503
9.142857142857142	8.979591836734693	2.4334993393449733
9.428571428571429	8.979591836734693	2.4986689556325254
9.714285714285714	8.979591836734693	2.5363297599244654
10.0	8.979591836734693	2.528317613731588
10.285714285714286	8.979591836734693	2.5069518905589936
10.571428571428571	8.979591836734693	2.498562926306688
10.857142857142858	8.979591836734693	2.5192448547950055
11.142857142857142	8.979591836734693	2.5399267832833203
11.428571428571429	8.979591836734693	2.578142708775371
11.714285714285714	8.979591836734693	2.6689606252786846
12.0	8.979591836734693	2.7597785417819862
12.285714285714286	8.979591836734693	2.8505964582852847
12.571428571428571	8.979591836734693	2.9277305256034225
12.857142857142858	8.979591836734693	2.9566025392557176
13.142857142857142	8.979591836734693	2.9765953227667037
13.428571428571429	8.979591836734693	2.9682309360209658
13.714285714285714	8.979591836734693	2.923786591803845
14.0	8.979591836734693	2.9098934129160945
14.285714285714286	8.979591836734693	2.8960002340283424
14.571428571428571	8.979591836734693	2.8821070551405885
14.857142857142858	8.979591836734693	2.868213876252854
1.1428571428571428	9.306122448979592	2.8042699381274128
1.4285714285714286	9.306122448979592	2.8406990935886807
1.7142857142857142	9.306122448979592	2.877128249049947
2.0	9.306122448979592	2.913557404511223
2.2857142857142856	9.306122448979592	2.9499865599724995
2.5714285714285716	9.306122448979592	2.9864157154337785
2.857142857142857	9.306122448979592	2.9946002464468355
3.142857142857143	9.306122448979592	2.993948583300589
3.4285714285714284	9.306122448979592	2.993203825419136
3.7142857142857144	9.306122448979592	2.9924590675376925
4.0	9.306122448979592	2.9917143096562704
4.285714285714286	9.306122448979592	2.990969551774814
4.571428571428571	9.306122448979592	3.069473299833817
4.857142857142857	9.306122448979592	3.1155896181042007
5.142857142857143	9.306122448979592	3.0957423628875045
5.428571428571429	9.306122448979592	3.060588514963782
5.714285714285714	9.306122448979592	3.025434667040089
6.0	9.306122448979592	3.0072398816292254
6.285714285714286	9.306122448979592	2.9818076220788026
6.571428571428571	9.306122448979592	2.921110704412082
6.857142857142857	9.306122448979592	2.887672951220551
7.142857142857143	9.306122448979592	2.7901953145389546
7.428571428571429	9.306122448979592	2.6807285887350703
7.714285714285714	9.306122448979592	2.571261862931174
8.0	9.306122448979592	2.4617951371272793
8.285714285714286	9.306122448979592	2.406444008795674
8.571428571428571	9.306122448979592	2.4052084779363647
8.857142857142858	9.306122448979592	2.403972947077058
9.142857142857142	9.306122448979592	2.464536710622431
9.428571428571429	9.306122448979592	2.5403949261325813
9.714285714285714	9.306122448979592	2.5909492525249385
10.0	9.306122448979592	2.5993304302677043
10.285714285714286	9.306122448979592	2.601232712741396
10.571428571428571	9.306122448979592	2.5682422736103967
10.857142857142858	9.306122448979592	2.551789024055959
11.142857142857142	9.306122448979592	2.572470952544278
11.428571428571429	9.306122448979592	2.6106868780363324
11.714285714285714	9.306122448979592	2.7015047945396464
12.0	9.306122448979592	2.7923227110429476
12.285714285714286	9.306122448979592	2.883140627546247
12.571428571428571	9.306122448979592	2.923360533362601
12.857142857142858	9.306122448979592	2.946209427987789
13.142857142857142	9.306122448979592	2.9662022107837203
13.428571428571429	9.306122448979592	2.9578378247530654
13.714285714285714	9.306122448979592	2.936590565868485
14.0	9.306122448979592	2.92269738698074
14.285714285714286	9.306122448979592	2.908804208092983
14.571428571428571	9.306122448979592	2.894911029205236
14.857142857142858	9.306122448979592	2.8810178503175052
1.1428571428571428	9.63265306122449	2.896287252363989
1.4285714285714286	9.63265306122449	2.932716407825253
1.7142857142857142	9.63265306122449	2.969145563286523
2.0	9.63265306122449	3.0055747187477975
2.2857142857142856	9.63265306122449	3.042003874209073
2.5714285714285716	9.63265306122449	3.078433029670344
2.857142857142857	9.63265306122449	3.0829866741048035
3.142857142857143	9.63265306122449	3.062496170403027
3.4285714285714284	9.63265306122449	3.061751412521579
3.7142857142857144	9.63265306122449	3.06100665464012
4.0	9.63265306122449	3.0602618967586785
4.285714285714286	9.63265306122449	3.0595171388772324
4.571428571428571	9.63265306122449	3.1380208869362423
4.857142857142857	9.63265306122449	3.2406423127054618
5.142857142857143	9.63265306122449	3.2395498215026435
5.428571428571429	9.63265306122449	3.204395973578953
5.714285714285714	9.63265306122449	3.1692421256552423
6.0	9.63265306122449	3.1004319735112924
6.285714285714286	9.63265306122449	3.057887057479945
6.571428571428571	9.63265306122449	3.03698846171295
6.857142857142857	9.63265306122449	2.9857569539553332
7.142857142857143	9.63265306122449	2.8762902281514338
7.428571428571429	9.63265306122449	2.7668235023475414
7.714285714285714	9.63265306122449	2.657356776543651
8.0	9.63265306122449	2.54789005073974
8.285714285714286	9.63265306122449	2.4925389224081567
8.571428571428571	9.63265306122449	2.4913033915488416
8.857142857142858	9.63265306122449	2.53104213151912
9.142857142857142	9.63265306122449	2.5786190023994475
9.428571428571429	9.63265306122449	2.650465383029585
9.714285714285714	9.63265306122449	2.701019709421937
10.0	9.63265306122449	2.704152977376582
10.285714285714286	9.63265306122449	2.6774306981546783
10.571428571428571	9.63265306122449	2.6347538647309534
10.857142857142858	9.63265306122449	2.5920770313072277
11.142857142857142	9.63265306122449	2.6050151218052355
11.428571428571429	9.63265306122449	2.643231047297296
11.714285714285714	9.63265306122449	2.7340489638006047
12.0	9.63265306122449	2.8248668803039028
12.285714285714286	9.63265306122449	2.888429503632274
12.571428571428571	9.63265306122449	2.912967422094699
12.857142857142858	9.63265306122449	2.9358163167198956
13.142857142857142	9.63265306122449	2.965024366182531
13.428571428571429	9.63265306122449	2.96328771882089
13.714285714285714	9.63265306122449	2.9493945399331363
14.0	9.63265306122449	2.9355013610453913
14.285714285714286	9.63265306122449	2.9216081821576463
14.571428571428571	9.63265306122449	2.9077150032698906
14.857142857142858	9.63265306122449	2.893821824382151
1.1428571428571428	9.959183673469388	2.9660800812461967
1.4285714285714286	9.959183673469388	3.0025092367074593
1.7142857142857142	9.959183673469388	3.0389383921687445
2.0	9.959183673469388	3.0753675476300186
2.2857142857142856	9.959183673469388	3.111796703091292
2.5714285714285716	9.959183673469388	3.1482258585525633
2.857142857142857	9.959183673469388	3.1527795029870065
3.142857142857143	9.959183673469388	3.1169232491412333
3.4285714285714284	9.959183673469388	3.104593654456383
3.7142857142857144	9.959183673469388	3.1038488965749353
4.0	9.959183673469388	3.103104138693493
4.285714285714286	9.959183673469388	3.102359380812061
4.571428571428571	9.959183673469388	3.1808631288710814
4.857142857142857	9.959183673469388	3.2867760560854715
5.142857142857143	9.959183673469388	3.3495043404556037
5.428571428571429	9.959183673469388	3.3225154465032283
5.714285714285714	9.959183673469388	3.250437045007158
6.0	9.959183673469388	3.17835864351109
6.285714285714286	9.959183673469388	3.1543933581075674
6.571428571428571	9.959183673469388	3.140701273820505
6.857142857142857	9.959183673469388	3.0481051443689355
7.142857142857143	9.959183673469388	2.9386384185650556
7.428571428571429	9.959183673469388	2.829171692761149
7.714285714285714	9.959183673469388	2.719704966957255
8.0	9.959183673469388	2.6102382411533553
8.285714285714286	9.959183673469388	2.5553916526549427
8.571428571428571	9.959183673469388	2.6029685235352615
8.857142857142858	9.959183673469388	2.6505453944155875
9.142857142857142	9.959183673469388	2.698122265295883
9.428571428571429	9.959183673469388	2.74569913617621
9.714285714285714	9.959183673469388	2.7832496450609483
10.0	9.959183673469388	2.767245832555505
10.285714285714286	9.959183673469388	2.7245689991317636
10.571428571428571	9.959183673469388	2.68189216570803
10.857142857142858	9.959183673469388	2.6392153322843033
11.142857142857142	9.959183673469388	2.625355227591334
11.428571428571429	9.959183673469388	2.6635711530834008
11.714285714285714	9.959183673469388	2.7543890695867095
12.0	9.959183673469388	2.8452069860900036
12.285714285714286	9.959183673469388	2.879725416201598
12.571428571428571	9.959183673469388	2.9025743108267807
12.857142857142858	9.959183673469388	2.925423205451999
13.142857142857142	9.959183673469388	2.97302685058162
13.428571428571429	9.959183673469388	2.971290202610507
13.714285714285714	9.959183673469388	2.957397023722755
14.0	9.959183673469388	2.943503844835009
14.285714285714286	9.959183673469388	2.9296106659472567
14.571428571428571	9.959183673469388	2.9157174870595064
14.857142857142858	9.959183673469388	2.9018243081717685
1.1428571428571428	10.285714285714286	2.9988321012141665
1.4285714285714286	10.285714285714286	3.035261256675441
1.7142857142857142	10.285714285714286	3.0716904121367197
2.0	10.285714285714286	3.1081195675979805
2.2857142857142856	10.285714285714286	3.1445487230592595
2.5714285714285716	10.285714285714286	3.1809778785205336
2.857142857142857	10.285714285714286	3.1855315229549754
3.142857142857143	10.285714285714286	3.149675269109213
3.4285714285714284	10.285714285714286	3.10869669328318
3.7142857142857144	10.285714285714286	3.1034792542796215
4.0	10.285714285714286	3.1027344963981687
4.285714285714286	10.285714285714286	3.101989738516738
4.571428571428571	10.285714285714286	3.1804934865757404
4.857142857142857	10.285714285714286	3.2864064137901483
5.142857142857143	10.285714285714286	3.351665785451706
5.428571428571429	10.285714285714286	3.35144858933966
5.714285714285714	10.285714285714286	3.3073159104286
6.0	10.285714285714286	3.235237508932518
6.285714285714286	10.285714285714286	3.2005581243858385
6.571428571428571	10.285714285714286	3.171470159446987
6.857142857142857	10.285714285714286	3.0708754627947794
7.142857142857143	10.285714285714286	2.9614087369908915
7.428571428571429	10.285714285714286	2.8519420111869955
7.714285714285714	10.285714285714286	2.7424752853830983
8.0	10.285714285714286	2.6330085595791966
8.285714285714286	10.285714285714286	2.649372631304245
8.571428571428571	10.285714285714286	2.696949502184564
8.857142857142858	10.285714285714286	2.7445263730648755
9.142857142857142	10.285714285714286	2.7921032439451836
9.428571428571429	10.285714285714286	2.8238653623071954
9.714285714285714	10.285714285714286	2.8227082165094615
10.0	10.285714285714286	2.799225939300447
10.285714285714286	10.285714285714286	2.742408433562101
10.571428571428571	10.285714285714286	2.6967416497877528
10.857142857142858	10.285714285714286	2.65406481636402
11.142857142857142	10.285714285714286	2.6183569660925796
11.428571428571429	10.285714285714286	2.65657289158464
11.714285714285714	10.285714285714286	2.747390808087946
12.0	10.285714285714286	2.820711329291541
12.285714285714286	10.285714285714286	2.843560223916745
12.571428571428571	10.285714285714286	2.866409118541954
12.857142857142858	10.285714285714286	2.901073620250112
13.142857142857142	10.285714285714286	2.955862031043223
13.428571428571429	10.285714285714286	2.9541253836815713
13.714285714285714	10.285714285714286	2.940232204793821
14.0	10.285714285714286	2.9263390259060778
14.285714285714286	10.285714285714286	2.912445847018322
14.571428571428571	10.285714285714286	2.898552668130577
14.857142857142858	10.285714285714286	2.884659489242834
1.1428571428571428	10.612244897959183	3.031584121182139
1.4285714285714286	10.612244897959183	3.068013276643402
1.7142857142857142	10.612244897959183	3.104442432104682
2.0	10.612244897959183	3.140871587565952
2.2857142857142856	10.612244897959183	3.1773007430272306
2.5714285714285716	10.612244897959183	3.2137298984885017
2.857142857142857	10.612244897959183	3.2182835429229453
3.142857142857143	10.612244897959183	3.182427289077167
3.4285714285714284	10.612244897959183	3.1414487132511404
3.7142857142857144	10.612244897959183	3.1024935414922665
4.0	10.612244897959183	3.1017487836108195
4.285714285714286	10.612244897959183	3.1010040257293805
4.571428571428571	10.612244897959183	3.179507773788383
4.857142857142857	10.612244897959183	3.256429896484175
5.142857142857143	10.612244897959183	3.3245911047560917
5.428571428571429	10.612244897959183	3.3512273227543976
5.714285714285714	10.612244897959183	3.350882375405013
6.0	10.612244897959183	3.292116374353962
6.285714285714286	10.612244897959183	3.2200379728578827
6.571428571428571	10.612244897959183	3.1631708149214215
6.857142857142857	10.612244897959183	3.088693916779609
7.142857142857143	10.612244897959183	2.9841790554167478
7.428571428571429	10.612244897959183	2.874712329612846
7.714285714285714	10.612244897959183	2.7652456038089435
8.0	10.612244897959183	2.701686818637569
8.285714285714286	10.612244897959183	2.7433536099535485
8.571428571428571	10.612244897959183	2.7909304808338575
8.857142857142858	10.612244897959183	2.8385073517141697
9.142857142857142	10.612244897959183	2.8772573229867184
9.428571428571429	10.612244897959183	2.876611469754705
9.714285714285714	10.612244897959183	2.873130329468525
10.0	10.612244897959183	2.849648052173311
10.285714285714286	10.612244897959183	2.7928305464349794
10.571428571428571	10.612244897959183	2.7360130406966405
10.857142857142858	10.612244897959183	2.679195534958305
11.142857142857142	10.612244897959183	2.626237467020024
11.428571428571429	10.612244897959183	2.6379108609243533
11.714285714285714	10.612244897959183	2.718743774031134
12.0	10.612244897959183	2.741592668656332
12.285714285714286	10.612244897959183	2.7644415632815402
12.571428571428571	10.612244897959183	2.792685443156264
12.857142857142858	10.612244897959183	2.8553007697804453
13.142857142857142	10.612244897959183	2.910089180573549
13.428571428571429	10.612244897959183	2.9083525332119002
13.714285714285714	10.612244897959183	2.894459354324159
14.0	10.612244897959183	2.8805661754364085
14.285714285714286	10.612244897959183	2.8666729965486564
14.571428571428571	10.612244897959183	2.8527798176609096
14.857142857142858	10.612244897959183	2.8388866387731593
1.1428571428571428	10.938775510204081	3.0643361411501076
1.4285714285714286	10.938775510204081	3.10076529661137
1.7142857142857142	10.938775510204081	3.1371944520726514
2.0	10.938775510204081	3.173623607533929
2.2857142857142856	10.938775510204081	3.210052762995187
2.5714285714285716	10.938775510204081	3.246481918456464
2.857142857142857	10.938775510204081	3.2510355628909187
3.142857142857143	10.938775510204081	3.2126067511459633
3.4285714285714284	10.938775510204081	3.163950046096679
3.7142857142857144	10.938775510204081	3.1152933410473866
4.0	10.938775510204081	3.100763070823464
4.285714285714286	10.938775510204081	3.099144674094121
4.571428571428571	10.938775510204081	3.1336047500535553
4.857142857142857	10.938775510204081	3.2017659583254687
5.142857142857143	10.938775510204081	3.2699271665973746
5.428571428571429	10.938775510204081	3.3380883748692947
5.714285714285714	10.938775510204081	3.35077697146067
6.0	10.938775510204081	3.3489952397753964
6.285714285714286	10.938775510204081	3.2769168382793192
6.571428571428571	10.938775510204081	3.176735176719916
6.857142857142857	10.938775510204081	3.084061692478114
7.142857142857143	10.938775510204081	3.0059176741122022
7.428571428571429	10.938775510204081	2.9144618573048255
7.714285714285714	10.938775510204081	2.855064827295851
8.0	10.938775510204081	2.795667797286857
8.285714285714286	10.938775510204081	2.837334588602835
8.571428571428571	10.938775510204081	2.88491145948314
8.857142857142858	10.938775510204081	2.9306492836662343
9.142857142857142	10.938775510204081	2.9305147229137667
9.428571428571429	10.938775510204081	2.927033582627568
9.714285714285714	10.938775510204081	2.923552442341369
10.0	10.938775510204081	2.900070165046176
10.285714285714286	10.938775510204081	2.843252659307847
10.571428571428571	10.938775510204081	2.786435153569514
10.857142857142858	10.938775510204081	2.729617647831179
11.142857142857142	10.938775510204081	2.6728001420928393
11.428571428571429	10.938775510204081	2.615982636354504
11.714285714285714	10.938775510204081	2.6390617364914037
12.0	10.938775510204081	2.665118684355882
12.285714285714286	10.938775510204081	2.7089925473548533
12.571428571428571	10.938775510204081	2.7528664103538034
12.857142857142858	10.938775510204081	2.809527919310776
13.142857142857142	10.938775510204081	2.8643163301038745
13.428571428571429	10.938775510204081	2.862579682742231
13.714285714285714	10.938775510204081	2.848686503854486
14.0	10.938775510204081	2.8347933249667285
14.285714285714286	10.938775510204081	2.8209001460789818
14.571428571428571	10.938775510204081	2.8070069671912368
14.857142857142858	10.938775510204081	2.7931137883034918
1.1428571428571428	11.26530612244898	3.09708816111809
1.4285714285714286	11.26530612244898	3.1335173165793475
1.7142857142857142	11.26530612244898	3.1653344110665214
2.0	11.26530612244898	3.194085437304529
2.2857142857142856	11.26530612244898	3.222836463542543
2.5714285714285716	11.26530612244898	3.251587489780555
2.857142857142857	11.26530612244898	3.2551813680617077
3.142857142857143	11.26530612244898	3.210963070082536
3.4285714285714284	11.26530612244898	3.1574005879423463
3.7142857142857144	11.26530612244898	3.1038381058021622
4.0	11.26530612244898	3.05780940013101
4.285714285714286	11.26530612244898	3.0444807359353936
4.571428571428571	11.26530612244898	3.078940811894838
4.857142857142857	11.26530612244898	3.147102020166747
5.142857142857143	11.26530612244898	3.2152632284386673
5.428571428571429	11.26530612244898	3.2834244367105816
5.714285714285714	11.26530612244898	3.35032662016688
6.0	11.26530612244898	3.350316161470317
6.285714285714286	11.26530612244898	3.33379570370076
6.571428571428571	11.26530612244898	3.248314936618211
6.857142857142857	11.26530612244898	3.170436327904282
7.142857142857143	11.26530612244898	3.0925577191903235
7.428571428571429	11.26530612244898	3.01467911047639
7.714285714285714	11.26530612244898	2.949045805945137
8.0	11.26530612244898	2.8896487759361555
8.285714285714286	11.26530612244898	2.9313155672521303
8.571428571428571	11.26530612244898	2.978892438132447
8.857142857142858	11.26530612244898	2.98404124434577
9.142857142857142	11.26530612244898	2.9809368357866446
9.428571428571429	11.26530612244898	2.977455695500435
9.714285714285714	11.26530612244898	2.9739745552142485
10.0	11.26530612244898	2.950492277919066
10.285714285714286	11.26530612244898	2.893674772180731
10.571428571428571	11.26530612244898	2.8368572664423968
10.857142857142858	11.26530612244898	2.7800397607040486
11.142857142857142	11.26530612244898	2.7232222549657066
11.428571428571429	11.26530612244898	2.666404749227367
11.714285714285714	11.26530612244898	2.6609581082790674
12.0	11.26530612244898	2.690691298963448
12.285714285714286	11.26530612244898	2.7238420314345735
12.571428571428571	11.26530612244898	2.7529432262481546
12.857142857142858	11.26530612244898	2.7610361745735554
13.142857142857142	11.26530612244898	2.818543480460705
13.428571428571429	11.26530612244898	2.816806832272558
13.714285714285714	11.26530612244898	2.8029136533848025
14.0	11.26530612244898	2.7890204744970575
14.285714285714286	11.26530612244898	2.7751272956093125
14.571428571428571	11.26530612244898	2.761234116721555
14.857142857142858	11.26530612244898	2.747340937833844
1.1428571428571428	11.591836734693878	3.110871126151567
1.4285714285714286	11.591836734693878	3.136583384828503
1.7142857142857142	11.591836734693878	3.162387632963312
2.0	11.591836734693878	3.1862328821104215
2.2857142857142856	11.591836734693878	3.2100781312575384
2.5714285714285716	11.591836734693878	3.2339233804046446
2.857142857142857	11.591836734693878	3.236904037336622
3.142857142857143	11.591836734693878	3.1900368646791537
3.4285714285714284	11.591836734693878	3.136474382538953
3.7142857142857144	11.591836734693878	3.082911900398758
4.0	11.591836734693878	3.029349418258578
4.285714285714286	11.591836734693878	2.9898167977767036
4.571428571428571	11.591836734693878	3.024276873736138
4.857142857142857	11.591836734693878	3.0924380820080324
5.142857142857143	11.591836734693878	3.1605992902799427
5.428571428571429	11.591836734693878	3.2287604985518694
5.714285714285714	11.591836734693878	3.2969217068237935
6.0	11.591836734693878	3.34987626887309
6.285714285714286	11.591836734693878	3.391389151440513
6.571428571428571	11.591836734693878	3.365542275982939
6.857142857142857	11.591836734693878	3.2876636672690083
7.142857142857143	11.591836734693878	3.2097850585550667
7.428571428571429	11.591836734693878	3.1319064498411233
7.714285714285714	11.591836734693878	3.0540278411271897
8.0	11.591836734693878	2.983629754585454
8.285714285714286	11.591836734693878	3.0252965459014316
8.571428571428571	11.591836734693878	3.0374332050252875
8.857142857142858	11.591836734693878	3.0348400889456997
9.142857142857142	11.591836734693878	3.0313589486595047
9.428571428571429	11.591836734693878	3.0278778083733116
9.714285714285714	11.591836734693878	3.024396668087127
10.0	11.591836734693878	3.0009143907919427
10.285714285714286	11.591836734693878	2.9440968850536056
10.571428571428571	11.591836734693878	2.8872793793152547
10.857142857142858	11.591836734693878	2.830461873576907
11.142857142857142	11.591836734693878	2.7736443678385765
11.428571428571429	11.591836734693878	2.716826862100238
11.714285714285714	11.591836734693878	2.711380221151952
12.0	11.591836734693878	2.741113411836306
12.285714285714286	11.591836734693878	2.7644361943085727
12.571428571428571	11.591836734693878	2.7603765922906263
12.857142857142858	11.591836734693878	2.74154707053341
13.142857142857142	11.591836734693878	2.7425371897332695
13.428571428571429	11.591836734693878	2.741814903484025
13.714285714285714	11.591836734693878	2.7360366134923613
14.0	11.591836734693878	2.73025832350072
14.285714285714286	11.591836734693878	2.724480033509062
14.571428571428571	11.591836734693878	2.7154612662518893
14.857142857142858	11.591836734693878	2.7033800787180056
1.1428571428571428	11.918367346938776	3.130598280238066
1.4285714285714286	11.918367346938776	3.117616178412812
1.7142857142857142	11.918367346938776	3.141461427559932
2.0	11.918367346938776	3.165306676707035
2.2857142857142856	11.918367346938776	3.189151925854145
2.5714285714285716	11.918367346938776	3.2129971750012505
2.857142857142857	11.918367346938776	3.2159778311458127
3.142857142857143	11.918367346938776	3.169110659275755
3.4285714285714284	11.918367346938776	3.115548177135558
3.7142857142857144	11.918367346938776	3.061985694995373
4.0	11.918367346938776	3.0329381582030024
4.285714285714286	11.918367346938776	3.0329533914763185
4.571428571428571	11.918367346938776	2.980255976321443
4.857142857142857	11.918367346938776	3.0377741438493207
5.142857142857143	11.918367346938776	3.105935352121234
5.428571428571429	11.918367346938776	3.1740965603931386
5.714285714285714	11.918367346938776	3.242257768665066
6.0	11.918367346938776	3.330049499331064
6.285714285714286	11.918367346938776	3.4053957624638413
6.571428571428571	11.918367346938776	3.4373389576549367
6.857142857142857	11.918367346938776	3.425366479850834
7.142857142857143	11.918367346938776	3.3474878711368996
7.428571428571429	11.918367346938776	3.2696092624229496
7.714285714285714	11.918367346938776	3.191730653709011
8.0	11.918367346938776	3.1138520449950704
8.285714285714286	11.918367346938776	3.107658034745141
8.571428571428571	11.918367346938776	3.105309686341908
8.857142857142858	11.918367346938776	3.1018285460557222
9.142857142857142	11.918367346938776	3.09834740576953
9.428571428571429	11.918367346938776	3.094866265483336
9.714285714285714	11.918367346938776	3.091385125197154
10.0	11.918367346938776	3.0679028479019594
10.285714285714286	11.918367346938776	3.011085342163623
10.571428571428571	11.918367346938776	2.9542678364252803
10.857142857142858	11.918367346938776	2.8974503306869455
11.142857142857142	11.918367346938776	2.8406328249486075
11.428571428571429	11.918367346938776	2.7838153192102744
11.714285714285714	11.918367346938776	2.7783686782619705
12.0	11.918367346938776	2.80810186894633
12.285714285714286	11.918367346938776	2.8116799544797506
12.571428571428571	11.918367346938776	2.7951163731699116
12.857142857142858	11.918367346938776	2.7762868514127064
13.142857142857142	11.918367346938776	2.7574573296555034
13.428571428571429	11.918367346938776	2.731960762236187
13.714285714285714	11.918367346938776	2.659794875029162
14.0	11.918367346938776	2.649870400083633
14.285714285714286	11.918367346938776	2.6440921100919788
14.571428571428571	11.918367346938776	2.6383138201003167
14.857142857142858	11.918367346938776	2.6672270334367534
1.1428571428571428	12.244897959183673	3.1971184470305296
1.4285714285714286	12.244897959183673	3.181123595068982
1.7142857142857142	12.244897959183673	3.177597371263103
2.0	12.244897959183673	3.2014426204102007
2.2857142857142856	12.244897959183673	3.2252878695573117
2.5714285714285716	12.244897959183673	3.2491331187044157
2.857142857142857	12.244897959183673	3.252113774848976
3.142857142857143	12.244897959183673	3.2052466029789333
3.4285714285714284	12.244897959183673	3.151684120838737
3.7142857142857144	12.244897959183673	3.1125169821321736
4.0	12.244897959183673	3.109008984776435
4.285714285714286	12.244897959183673	3.0811180472458783
4.571428571428571	12.244897959183673	3.021460228133038
4.857142857142857	12.244897959183673	3.046361287868497
5.142857142857143	12.244897959183673	3.07459583031374
5.428571428571429	12.244897959183673	3.142757038585655
5.714285714285714	12.244897959183673	3.256197713466907
6.0	12.244897959183673	3.394211112581873
6.285714285714286	12.244897959183673	3.4695573757146247
6.571428571428571	12.244897959183673	3.5073033572343393
6.857142857142857	12.244897959183673	3.5450493387540796
7.142857142857143	12.244897959183673	3.5455611400421922
7.428571428571429	12.244897959183673	3.468738494656061
7.714285714285714	12.244897959183673	3.3908598859421213
8.0	12.244897959183673	3.3112470042058355
8.285714285714286	12.244897959183673	3.2460089370033334
8.571428571428571	12.244897959183673	3.2240462180121967
8.857142857142858	12.244897959183673	3.2185160358772222
9.142857142857142	12.244897959183673	3.2150348955910415
9.428571428571429	12.244897959183673	3.211553755304849
9.714285714285714	12.244897959183673	3.2080726150186694
10.0	12.244897959183673	3.18459033772346
10.285714285714286	12.244897959183673	3.1277728319851192
10.571428571428571	12.244897959183673	3.0709553262467804
10.857142857142858	12.244897959183673	3.0141378205084486
11.142857142857142	12.244897959183673	2.9573203147701044
11.428571428571429	12.244897959183673	2.9005028090317855
11.714285714285714	12.244897959183673	2.895056168083478
12.0	12.244897959183673	2.9037446457657747
12.285714285714286	12.244897959183673	2.8904173885079585
12.571428571428571	12.244897959183673	2.871587866750744
12.857142857142858	12.244897959183673	2.852758344993532
13.142857142857142	12.244897959183673	2.8339288232363327
13.428571428571429	12.244897959183673	2.820929160836381
13.714285714285714	12.244897959183673	2.7754227930311774
14.0	12.244897959183673	2.7299164252259676
14.285714285714286	12.244897959183673	2.684410057420761
14.571428571428571	12.244897959183673	2.650378064355305
14.857142857142858	12.244897959183673	2.6450541240681313
1.1428571428571428	12.571428571428571	3.2636386138229927
1.4285714285714286	12.571428571428571	3.247643761861439
1.7142857142857142	12.571428571428571	3.2316489098998886
2.0	12.571428571428571	3.2429070986147623
2.2857142857142856	12.571428571428571	3.266752347761877
2.5714285714285716	12.571428571428571	3.290597596908979
2.857142857142857	12.571428571428571	3.2935782530535302
3.142857142857143	12.571428571428571	3.2467110811834883
3.4285714285714284	12.571428571428571	3.1931485990432975
3.7142857142857144	12.571428571428571	3.1395861169031054
4.0	12.571428571428571	3.114064024278606
4.285714285714286	12.571428571428571	3.1005306166756004
4.571428571428571	12.571428571428571	3.067203933682282
4.857142857142857	12.571428571428571	3.0921049934177622
5.142857142857143	12.571428571428571	3.117006053153218
5.428571428571429	12.571428571428571	3.1823459276027233
5.714285714285714	12.571428571428571	3.320359326717682
6.0	12.571428571428571	3.4583727258326076
6.285714285714286	12.571428571428571	3.533718988965391
6.571428571428571	12.571428571428571	3.5714649704850983
6.857142857142857	12.571428571428571	3.60921095200483
7.142857142857143	12.571428571428571	3.6469569335245513
7.428571428571429	12.571428571428571	3.6484826187224972
7.714285714285714	12.571428571428571	3.5596942701565952
8.0	12.571428571428571	3.4511808547427836
8.285714285714286	12.571428571428571	3.385942787540264
8.571428571428571	12.571428571428571	3.3639800685491217
8.857142857142858	12.571428571428571	3.3420173495579792
9.142857142857142	12.571428571428571	3.331722385412535
9.428571428571429	12.571428571428571	3.3282412451263426
9.714285714285714	12.571428571428571	3.3247601048401547
10.0	12.571428571428571	3.3012778275449612
10.285714285714286	12.571428571428571	3.2444603218066046
10.571428571428571	12.571428571428571	3.1876428160682817
10.857142857142858	12.571428571428571	3.1308253103299455
11.142857142857142	12.571428571428571	3.0740078045916164
11.428571428571429	12.571428571428571	3.0171902988532704
11.714285714285714	12.571428571428571	2.9958093370517815
12.0	12.571428571428571	2.98571840384599
12.285714285714286	12.571428571428571	2.9668888820887744
12.571428571428571	12.571428571428571	2.9480593603315697
12.857142857142858	12.571428571428571	2.948057221718002
13.142857142857142	12.571428571428571	2.9765534851501236
13.428571428571429	12.571428571428571	2.9708646045459095
13.714285714285714	12.571428571428571	2.9253582367407085
14.0	12.571428571428571	2.8798518689355
14.285714285714286	12.571428571428571	2.834345501130292
14.571428571428571	12.571428571428571	2.82558448787111
14.857142857142858	12.571428571428571	2.820260547583935
1.1428571428571428	12.89795918367347	3.3301587806154522
1.4285714285714286	12.89795918367347	3.314163928653901
1.7142857142857142	12.89795918367347	3.2981690766923535
2.0	12.89795918367347	3.2843715768193307
2.2857142857142856	12.89795918367347	3.3082168259664337
2.5714285714285716	12.89795918367347	3.3320620751135497
2.857142857142857	12.89795918367347	3.335042731258092
3.142857142857143	12.89795918367347	3.2881755593880477
3.4285714285714284	12.89795918367347	3.2346130772478547
3.7142857142857144	12.89795918367347	3.1810505951076653
4.0	12.89795918367347	3.1274881129674665
4.285714285714286	12.89795918367347	3.1055856561777784
4.571428571428571	12.89795918367347	3.1129476392315496
4.857142857142857	12.89795918367347	3.137848698967016
5.142857142857143	12.89795918367347	3.162749758702472
5.428571428571429	12.89795918367347	3.2465075408534894
5.714285714285714	12.89795918367347	3.384520939968427
6.0	12.89795918367347	3.5225343390833577
6.285714285714286	12.89795918367347	3.597880602216142
6.571428571428571	12.89795918367347	3.6356265837358643
6.857142857142857	12.89795918367347	3.6445749282890576
7.142857142857143	12.89795918367347	3.651059720044637
7.428571428571429	12.89795918367347	3.6575445118002134
7.714285714285714	12.89795918367347	3.6599176221878915
8.0	12.89795918367347	3.591114705279705
8.285714285714286	12.89795918367347	3.525876638077208
8.571428571428571	12.89795918367347	3.5039139190860684
8.857142857142858	12.89795918367347	3.4819512000949286
9.142857142857142	12.89795918367347	3.459988481103778
9.428571428571429	12.89795918367347	3.444928734947851
9.714285714285714	12.89795918367347	3.441447594661657
10.0	12.89795918367347	3.417965317366459
10.285714285714286	12.89795918367347	3.3611478116281095
10.571428571428571	12.89795918367347	3.3043303058897724
10.857142857142858	12.89795918367347	3.247512800151444
11.142857142857142	12.89795918367347	3.1906952944131035
11.428571428571429	12.89795918367347	3.133877788674768
11.714285714285714	12.89795918367347	3.081019419184024
12.0	12.89795918367347	3.0621898974268085
12.285714285714286	12.89795918367347	3.0433603756696
12.571428571428571	12.89795918367347	3.065426175361967
12.857142857142858	12.89795918367347	3.0979926654275287
13.142857142857142	12.89795918367347	3.126488344855222
13.428571428571429	12.89795918367347	3.1208000482554374
13.714285714285714	12.89795918367347	3.0752936804502315
14.0	12.89795918367347	3.0297873126450203
14.285714285714286	12.89795918367347	3.0061148516741056
14.571428571428571	12.89795918367347	3.0007909113869218
14.857142857142858	12.89795918367347	2.995466971099747
1.1428571428571428	13.224489795918368	3.3966789474079135
1.4285714285714286	13.224489795918368	3.380684095446364
1.7142857142857142	13.224489795918368	3.364689243484814
2.0	13.224489795918368	3.3486943915232636
2.2857142857142856	13.224489795918368	3.3496813041709976
2.5714285714285716	13.224489795918368	3.373526553318108
2.857142857142857	13.224489795918368	3.3765072094626527
3.142857142857143	13.224489795918368	3.329640037592614
3.4285714285714284	13.224489795918368	3.2760775554524204
3.7142857142857144	13.224489795918368	3.2225150733122243
4.0	13.224489795918368	3.1689525911720327
4.285714285714286	13.224489795918368	3.1153901090318366
4.571428571428571	13.224489795918368	3.138721240010934
4.857142857142857	13.224489795918368	3.183592404516286
5.142857142857143	13.224489795918368	3.2084934642517298
5.428571428571429	13.224489795918368	3.3106691541042412
5.714285714285714	13.224489795918368	3.4486825532192054
6.0	13.224489795918368	3.586695952334124
6.285714285714286	13.224489795918368	3.6353612215573095
6.571428571428571	13.224489795918368	3.641846013312896
6.857142857142857	13.224489795918368	3.648330805068474
7.142857142857143	13.224489795918368	3.654815596824047
7.428571428571429	13.224489795918368	3.6613003885796305
7.714285714285714	13.224489795918368	3.667785180335205
8.0	13.224489795918368	3.6757076537829185
8.285714285714286	13.224489795918368	3.66581048861414
8.571428571428571	13.224489795918368	3.6438477696230027
8.857142857142858	13.224489795918368	3.621885050631854
9.142857142857142	13.224489795918368	3.5999223316407107
9.428571428571429	13.224489795918368	3.577959612649561
9.714285714285714	13.224489795918368	3.55813508448315
10.0	13.224489795918368	3.534652807187951
10.285714285714286	13.224489795918368	3.477835301449627
10.571428571428571	13.224489795918368	3.421017795711286
10.857142857142858	13.224489795918368	3.364200289972951
11.142857142857142	13.224489795918368	3.3073827842346066
11.428571428571429	13.224489795918368	3.2308271613158723
11.714285714285714	13.224489795918368	3.157490912764848
12.0	13.224489795918368	3.150228638940368
12.285714285714286	13.224489795918368	3.1827951290059278
12.571428571428571	13.224489795918368	3.2153616190714907
12.857142857142858	13.224489795918368	3.2479281091370558
13.142857142857142	13.224489795918368	3.276423788564742
13.428571428571429	13.224489795918368	3.270735491964958
13.714285714285714	13.224489795918368	3.2252291241597515
14.0	13.224489795918368	3.1866452154770943
14.285714285714286	13.224489795918368	3.1813212751899194
14.571428571428571	13.224489795918368	3.175997334902746
14.857142857142858	13.224489795918368	3.1706733946155605
1.1428571428571428	13.551020408163266	3.463199114200382
1.4285714285714286	13.551020408163266	3.447204262238823
1.7142857142857142	13.551020408163266	3.431209410277277
2.0	13.551020408163266	3.415214558315723
2.2857142857142856	13.551020408163266	3.399219706354166
2.5714285714285716	13.551020408163266	3.4149910315226704
2.857142857142857	13.551020408163266	3.417971687667226
3.142857142857143	13.551020408163266	3.3711045157971764
3.4285714285714284	13.551020408163266	3.317542033656985
3.7142857142857144	13.551020408163266	3.2639795515167904
4.0	13.551020408163266	3.210417069376594
4.285714285714286	13.551020408163266	3.1568545872363947
4.571428571428571	13.551020408163266	3.1437762795131046
4.857142857142857	13.551020408163266	3.210789411124014
5.142857142857143	13.551020408163266	3.3043832410951457
5.428571428571429	13.551020408163266	3.3979770710662986
5.714285714285714	13.551020408163266	3.488279815617303
6.0	13.551020408163266	3.5950320249681065
6.285714285714286	13.551020408163266	3.6391170983367194
6.571428571428571	13.551020408163266	3.6456018900923057
6.857142857142857	13.551020408163266	3.6520866818478765
7.142857142857143	13.551020408163266	3.6585714736034656
7.428571428571429	13.551020408163266	3.6650562653590413
7.714285714285714	13.551020408163266	3.6715410571146196
8.0	13.551020408163266	3.7221860384805887
8.285714285714286	13.551020408163266	3.7900279681734474
8.571428571428571	13.551020408163266	3.7837816201599317
8.857142857142858	13.551020408163266	3.7618189011687893
9.142857142857142	13.551020408163266	3.739856182177639
9.428571428571429	13.551020408163266	3.7178934631864955
9.714285714285714	13.551020408163266	3.6959307441953513
10.0	13.551020408163266	3.6574321841963258
10.285714285714286	13.551020408163266	3.59452279127113
10.571428571428571	13.551020408163266	3.5377052855327786
10.857142857142858	13.551020408163266	3.4808877797944415
11.142857142857142	13.551020408163266	3.3988038123790236
11.428571428571429	13.551020408163266	3.307298654896705
11.714285714285714	13.551020408163266	3.267597592584324
12.0	13.551020408163266	3.30016408264989
12.285714285714286	13.551020408163266	3.3327305727154473
12.571428571428571	13.551020408163266	3.3652970627810097
12.857142857142858	13.551020408163266	3.397863552846572
13.142857142857142	13.551020408163266	3.426359232274274
13.428571428571429	13.551020408163266	3.4206709356744827
13.714285714285714	13.551020408163266	3.3751645678692803
14.0	13.551020408163266	3.36185163899291
14.285714285714286	13.551020408163266	3.3565276987057295
14.571428571428571	13.551020408163266	3.351203758418553
14.857142857142858	13.551020408163266	3.3458798181313814
1.1428571428571428	13.877551020408163	3.523264324767938
1.4285714285714286	13.877551020408163	3.5072694728063896
1.7142857142857142	13.877551020408163	3.4912746208448278
2.0	13.877551020408163	3.475279768883282
2.2857142857142856	13.877551020408163	3.459284916921723
2.5714285714285716	13.877551020408163	3.4512724499637093
2.857142857142857	13.877551020408163	3.4542531061222395
3.142857142857143	13.877551020408163	3.407385934238193
3.4285714285714284	13.877551020408163	3.353823452097998
3.7142857142857144	13.877551020408163	3.300260969957804
4.0	13.877551020408163	3.2466984878176093
4.285714285714286	13.877551020408163	3.1931360056774167
4.571428571428571	13.877551020408163	3.2104259792915073
4.857142857142857	13.877551020408163	3.304019809262641
5.142857142857143	13.877551020408163	3.3782193640640674
5.428571428571429	13.877551020408163	3.4405520042710727
5.714285714285714	13.877551020408163	3.502884644478069
6.0	13.877551020408163	3.5983184171511917
6.285714285714286	13.877551020408163	3.642403490519805
6.571428571428571	13.877551020408163	3.6488882822753785
6.857142857142857	13.877551020408163	3.655373074030959
7.142857142857143	13.877551020408163	3.6618578657865446
7.428571428571429	13.877551020408163	3.6683488958615826
7.714285714285714	13.877551020408163	3.6748274492977067
8.0	13.877551020408163	3.725472430663663
8.285714285714286	13.877551020408163	3.820277601639967
8.571428571428571	13.877551020408163	3.89911706708007
8.857142857142858	13.877551020408163	3.8975326672838424
9.142857142857142	13.877551020408163	3.87556994829269
9.428571428571429	13.877551020408163	3.853607229301548
9.714285714285714	13.877551020408163	3.8316445103104115
10.0	13.877551020408163	3.7931459503113505
10.285714285714286	13.877551020408163	3.7270876552207355
10.571428571428571	13.877551020408163	3.661029360130133
10.857142857142858	13.877551020408163	3.5838238416447883
11.142857142857142	13.877551020408163	3.521471169590562
11.428571428571429	13.877551020408163	3.434546562540307
11.714285714285714	13.877551020408163	3.410061219834561
12.0	13.877551020408163	3.4426277099001457
12.285714285714286	13.877551020408163	3.475194199965703
12.571428571428571	13.877551020408163	3.5077606900312635
12.857142857142858	13.877551020408163	3.5403271800968295
13.142857142857142	13.877551020408163	3.5688228589026103
13.428571428571429	13.877551020408163	3.5631345629247306
13.714285714285714	13.877551020408163	3.5358715823053624
14.0	13.877551020408163	3.5305476420181776
14.285714285714286	13.877551020408163	3.5252237017309973
14.571428571428571	13.877551020408163	3.519899761443831
14.857142857142858	13.877551020408163	3.514575821156642
1.1428571428571428	14.204081632653061	3.538144841641236
1.4285714285714286	14.204081632653061	3.5221499896796846
1.7142857142857142	14.204081632653061	3.5061551377181317
2.0	14.204081632653061	3.4901602857565743
2.2857142857142856	14.204081632653061	3.4741654337950214
2.5714285714285716	14.204081632653061	3.4581705818334605
2.857142857142857	14.204081632653061	3.4520280038061246
3.142857142857143	14.204081632653061	3.40516083223486
3.4285714285714284	14.204081632653061	3.351598350094676
3.7142857142857144	14.204081632653061	3.2980358679544794
4.0	14.204081632653061	3.2444733858142847
4.285714285714286	14.204081632653061	3.1956680602520553
4.571428571428571	14.204081632653061	3.234294864279239
4.857142857142857	14.204081632653061	3.309269209403702
5.142857142857143	14.204081632653061	3.3751659314380875
5.428571428571429	14.204081632653061	3.437498571645083
5.714285714285714	14.204081632653061	3.4998312118520882
6.0	14.204081632653061	3.589191996570391
6.285714285714286	14.204081632653061	3.63327706993902
6.571428571428571	14.204081632653061	3.639761861694587
6.857142857142857	14.204081632653061	3.646246653450177
7.142857142857143	14.204081632653061	3.6527314452057538
7.428571428571429	14.204081632653061	3.659216236961349
7.714285714285714	14.204081632653061	3.665701028716902
8.0	14.204081632653061	3.7163460100828574
8.285714285714286	14.204081632653061	3.811151181059148
8.571428571428571	14.204081632653061	3.902523998324366
8.857142857142858	14.204081632653061	3.949750382548279
9.142857142857142	14.204081632653061	3.9715876575020452
9.428571428571429	14.204081632653061	3.959780404384974
9.714285714285714	14.204081632653061	3.937817685393844
10.0	14.204081632653061	3.8993191253947828
10.285714285714286	14.204081632653061	3.831625331377678
10.571428571428571	14.204081632653061	3.730879384543087
10.857142857142858	14.204081632653061	3.630133437708496
11.142857142857142	14.204081632653061	3.5551576505348303
11.428571428571429	14.204081632653061	3.5024524804878805
11.714285714285714	14.204081632653061	3.500222131731073
12.0	14.204081632653061	3.532788621796639
12.285714285714286	14.204081632653061	3.5653551118622087
12.571428571428571	14.204081632653061	3.5979216019277604
12.857142857142858	14.204081632653061	3.6304880919933407
13.142857142857142	14.204081632653061	3.6649840745991114
13.428571428571429	14.204081632653061	3.664318582062963
13.714285714285714	14.204081632653061	3.658994641775781
14.0	14.204081632653061	3.6536707014886076
14.285714285714286	14.204081632653061	3.648346761201429
14.571428571428571	14.204081632653061	3.6430228209142523
14.857142857142858	14.204081632653061	3.637698880627042
1.1428571428571428	14.53061224489796	3.5530253585145273
1.4285714285714286	14.53061224489796	3.5370305065529832
1.7142857142857142	14.53061224489796	3.521035654591432
2.0	14.53061224489796	3.5050408026298667
2.2857142857142856	14.53061224489796	3.489045950668311
2.5714285714285716	14.53061224489796	3.4730510987067573
2.857142857142857	14.53061224489796	3.457056246745212
3.142857142857143	14.53061224489796	3.3873600161669293
3.4285714285714284	14.53061224489796	3.333797534026751
3.7142857142857144	14.53061224489796	3.2802350518865517
4.0	14.53061224489796	3.2270552395286147
4.285714285714286	14.53061224489796	3.2052814021540565
4.571428571428571	14.53061224489796	3.2260731899595587
4.857142857142857	14.53061224489796	3.288405830166548
5.142857142857143	14.53061224489796	3.35073847037355
5.428571428571429	14.53061224489796	3.413071110580546
5.714285714285714	14.53061224489796	3.475403750787539
6.0	14.53061224489796	3.537736390994536
6.285714285714286	14.53061224489796	3.5611111310813914
6.571428571428571	14.53061224489796	3.5667504968787034
6.857142857142857	14.53061224489796	3.5732352886342986
7.142857142857143	14.53061224489796	3.5797200803898495
7.428571428571429	14.53061224489796	3.5862048721454287
7.714285714285714	14.53061224489796	3.5926896639010106
8.0	14.53061224489796	3.6433346452669753
8.285714285714286	14.53061224489796	3.7381398162432653
8.571428571428571	14.53061224489796	3.8329449872195784
8.857142857142858	14.53061224489796	3.92775015819589
9.142857142857142	14.53061224489796	3.9969767667721943
9.428571428571429	14.53061224489796	4.0440582479240295
9.714285714285714	14.53061224489796	4.04399086047726
10.0	14.53061224489796	3.9983284570550204
10.285714285714286	14.53061224489796	3.8975825102204262
10.571428571428571	14.53061224489796	3.796836563385831
10.857142857142858	14.53061224489796	3.6960906165512557
11.142857142857142	14.53061224489796	3.5953446697166633
11.428571428571429	14.53061224489796	3.5264914594248844
11.714285714285714	14.53061224489796	3.541928793223005
12.0	14.53061224489796	3.5859017622896605
12.285714285714286	14.53061224489796	3.629874731356332
12.571428571428571	14.53061224489796	3.673847700423
12.857142857142858	14.53061224489796	3.7304134028060982
13.142857142857142	14.53061224489796	3.788107134611442
13.428571428571429	14.53061224489796	3.7874416415333823
13.714285714285714	14.53061224489796	3.7821177012462055
14.0	14.53061224489796	3.7767937609590287
14.285714285714286	14.53061224489796	3.7714698206718538
14.571428571428571	14.53061224489796	3.7661458803846606
14.857142857142858	14.53061224489796	3.7608219400974794
1.1428571428571428	14.857142857142858	3.567905875387841
1.4285714285714286	14.857142857142858	3.5517959365408682
1.7142857142857142	14.857142857142858	3.533234094690461
2.0	14.857142857142858	3.514672253295238
2.2857142857142856	14.857142857142858	3.496110411900016
2.5714285714285716	14.857142857142858	3.4775485705047853
2.857142857142857	14.857142857142858	3.4589867291095726
3.142857142857143	14.857142857142858	3.3801158002963465
3.4285714285714284	14.857142857142858	3.3062889392482884
3.7142857142857144	14.857142857142858	3.2449475301290613
4.0	14.857142857142858	3.213368661520675
4.285714285714286	14.857142857142858	3.1873809225069363
4.571428571428571	14.857142857142858	3.201645728895018
4.857142857142857	14.857142857142858	3.2639783691020217
5.142857142857143	14.857142857142858	3.326311009309011
5.428571428571429	14.857142857142858	3.388643649516001
5.714285714285714	14.857142857142858	3.4509762897230027
6.0	14.857142857142858	3.5133089299299955
6.285714285714286	14.857142857142858	3.5366836700168385
6.571428571428571	14.857142857142858	3.5222285110582376
6.857142857142857	14.857142857142858	3.500223923818387
7.142857142857143	14.857142857142858	3.5067087155739642
7.428571428571429	14.857142857142858	3.5131935073295635
7.714285714285714	14.857142857142858	3.5196782990851325
8.0	14.857142857142858	3.5703232804510803
8.285714285714286	14.857142857142858	3.665128451427366
8.571428571428571	14.857142857142858	3.7599336224036914
8.857142857142858	14.857142857142858	3.8547387933799886
9.142857142857142	14.857142857142858	3.9495439643563
9.428571428571429	14.857142857142858	4.044203150996106
9.714285714285714	14.857142857142858	4.065486576065508
10.0	14.857142857142858	4.033473230047601
10.285714285714286	14.857142857142858	3.9546706966346434
10.571428571428571	14.857142857142858	3.8627937422285896
10.857142857142858	14.857142857142858	3.762047795394004
11.142857142857142	14.857142857142858	3.661301848559418
11.428571428571429	14.857142857142858	3.560555901724838
11.714285714285714	14.857142857142858	3.5659677721600085
12.0	14.857142857142858	3.6099407412266675
12.285714285714286	14.857142857142858	3.653913710293338
12.571428571428571	14.857142857142858	3.7133047396115444
12.857142857142858	14.857142857142858	3.7874145293170276
13.142857142857142	14.857142857142858	3.8530209126452246
13.428571428571429	14.857142857142858	3.859103451359152
13.714285714285714	14.857142857142858	3.8651859900730905
14.0	14.857142857142858	3.8712685287870094
14.285714285714286	14.857142857142858	3.8773510675009355
14.571428571428571	14.857142857142858	3.8834336062148385
14.857142857142858	14.857142857142858	3.88370630823516
1.1428571428571428	15.183673469387756	3.570357777480915
1.4285714285714286	15.183673469387756	3.5515622662374176
1.7142857142857142	15.183673469387756	3.5277884872968333
2.0	15.183673469387756	3.504014708356241
2.2857142857142856	15.183673469387756	3.480240929415645
2.5714285714285716	15.183673469387756	3.456467150475051
2.857142857142857	15.183673469387756	3.432693371534504
3.142857142857143	15.183673469387756	3.349902849838038
3.4285714285714284	15.183673469387756	3.269447645583548
3.7142857142857144	15.183673469387756	3.2149289394698606
4.0	15.183673469387756	3.1889412004561333
4.285714285714286	15.183673469387756	3.1629534614424033
4.571428571428571	15.183673469387756	3.177218267830479
4.857142857142857	15.183673469387756	3.2395509080374874
5.142857142857143	15.183673469387756	3.301883548244469
5.428571428571429	15.183673469387756	3.364216188451469
5.714285714285714	15.183673469387756	3.426548828658452
6.0	15.183673469387756	3.4888814688654426
6.285714285714286	15.183673469387756	3.512256208952299
6.571428571428571	15.183673469387756	3.4978010499936882
6.857142857142857	15.183673469387756	3.4853979366239725
7.142857142857143	15.183673469387756	3.4695868602205646
7.428571428571429	15.183673469387756	3.4404379660165794
7.714285714285714	15.183673469387756	3.4466669342692486
8.0	15.183673469387756	3.4973119156351977
8.285714285714286	15.183673469387756	3.592117086611463
8.571428571428571	15.183673469387756	3.6869222575877956
8.857142857142858	15.183673469387756	3.7817274285640927
9.142857142857142	15.183673469387756	3.8765325995404094
9.428571428571429	15.183673469387756	3.9583860682594505
9.714285714285714	15.183673469387756	3.995516236839645
10.0	15.183673469387756	3.980194055280034
10.285714285714286	15.183673469387756	3.9393349062419816
10.571428571428571	15.183673469387756	3.8758681632216856
10.857142857142858	15.183673469387756	3.7970656298087313
11.142857142857142	15.183673469387756	3.718263096395784
11.428571428571429	15.183673469387756	3.6265130805675874
11.714285714285714	15.183673469387756	3.5900067510969995
12.0	15.183673469387756	3.633979720163669
12.285714285714286	15.183673469387756	3.696196076416985
12.571428571428571	15.183673469387756	3.77030586612247
12.857142857142858	15.183673469387756	3.8444156558279454
13.142857142857142	15.183673469387756	3.9100220391561433
13.428571428571429	15.183673469387756	3.916104577870083
13.714285714285714	15.183673469387756	3.9221871165840145
14.0	15.183673469387756	3.9282696552979264
14.285714285714286	15.183673469387756	3.934352194011843
14.571428571428571	15.183673469387756	3.940434732725766
14.857142857142858	15.183673469387756	3.946517271439704
1.1428571428571428	15.510204081632653	3.5451230947197097
1.4285714285714286	15.510204081632653	3.521349315779111
1.7142857142857142	15.510204081632653	3.4975755368385224
2.0	15.510204081632653	3.4738017578979212
2.2857142857142856	15.510204081632653	3.450027978957328
2.5714285714285716	15.510204081632653	3.4262542000167335
2.857142857142857	15.510204081632653	3.402480421076138
3.142857142857143	15.510204081632653	3.340077948817284
3.4285714285714284	15.510204081632653	3.281101541011038
3.7142857142857144	15.510204081632653	3.2221251332048
4.0	15.510204081632653	3.164513739391592
4.285714285714286	15.510204081632653	3.138526000377862
4.571428571428571	15.510204081632653	3.1527908067659363
4.857142857142857	15.510204081632653	3.2151234469729273
5.142857142857143	15.510204081632653	3.2774560871799245
5.428571428571429	15.510204081632653	3.3397887273869253
5.714285714285714	15.510204081632653	3.4021213675939315
6.0	15.510204081632653	3.464454007800913
6.285714285714286	15.510204081632653	3.487828747887754
6.571428571428571	15.510204081632653	3.4803010710149556
6.857142857142857	15.510204081632653	3.4834245890660167
7.142857142857143	15.510204081632653	3.4816411422946394
7.428571428571429	15.510204081632653	3.4698769318087663
7.714285714285714	15.510204081632653	3.4407280376048024
8.0	15.510204081632653	3.448487953819983
8.285714285714286	15.510204081632653	3.527102350623834
8.571428571428571	15.510204081632653	3.6139108927719032
8.857142857142858	15.510204081632653	3.7087160637482057
9.142857142857142	15.510204081632653	3.784928151142875
9.428571428571429	15.510204081632653	3.8443364196917056
9.714285714285714	15.510204081632653	3.8818986852460675
10.0	15.510204081632653	3.8661444067122925
10.285714285714286	15.510204081632653	3.825285257674228
10.571428571428571	15.510204081632653	3.7844261086361666
10.857142857142858	15.510204081632653	3.743566959598108
11.142857142857142	15.510204081632653	3.702707810560046
11.428571428571429	15.510204081632653	3.6394605629828316
11.714285714285714	15.510204081632653	3.6140457300340043
12.0	15.510204081632653	3.6790874132224265
12.285714285714286	15.510204081632653	3.7531972029279075
12.571428571428571	15.510204081632653	3.82730699263339
12.857142857142858	15.510204081632653	3.9014167823388677
13.142857142857142	15.510204081632653	3.9670231656670603
13.428571428571429	15.510204081632653	3.9731057043810054
13.714285714285714	15.510204081632653	3.97918824309493
14.0	15.510204081632653	3.9852707818088344
14.285714285714286	15.510204081632653	3.99135332052278
14.571428571428571	15.510204081632653	3.997435859236706
14.857142857142858	15.510204081632653	4.003518397950616
1.1428571428571428	15.83673469387755	3.5149105119612942
1.4285714285714286	15.83673469387755	3.4911366828241777
1.7142857142857142	15.83673469387755	3.467362954080114
2.0	15.83673469387755	3.443588807439605
2.2857142857142856	15.83673469387755	3.4198150284990048
2.5714285714285716	15.83673469387755	3.401401153870577
2.857142857142857	15.83673469387755	3.40333718684637
3.142857142857143	15.83673469387755	3.3517328300187916
3.4285714285714284	15.83673469387755	3.2927564692341584
3.7142857142857144	15.83673469387755	3.2337800144063062
4.0	15.83673469387755	3.174803606600073
4.285714285714286	15.83673469387755	3.1158271987938315
4.571428571428571	15.83673469387755	3.1283637792213694
4.857142857142857	15.83673469387755	3.1906959859083774
5.142857142857143	15.83673469387755	3.2530286261153813
5.428571428571429	15.83673469387755	3.3153612663223764
5.714285714285714	15.83673469387755	3.3776939065293803
6.0	15.83673469387755	3.440026546736365
6.285714285714286	15.83673469387755	3.463401286929
6.571428571428571	15.83673469387755	3.4690517435414483
6.857142857142857	15.83673469387755	3.4749981947150244
7.142857142857143	15.83673469387755	3.479069055640458
7.428571428571429	15.83673469387755	3.486579568976879
7.714285714285714	15.83673469387755	3.485185188698984
8.0	15.83673469387755	3.511060671079462
8.285714285714286	15.83673469387755	3.589685544702542
8.571428571428571	15.83673469387755	3.668290482998021
8.857142857142858	15.83673469387755	3.7469038614910124
9.142857142857142	15.83673469387755	3.8255174867474735
9.428571428571429	15.83673469387755	3.8900828592916135
9.714285714285714	15.83673469387755	3.9059392747943393
10.0	15.83673469387755	3.886173225407642
10.285714285714286	15.83673469387755	3.8334680553607043
10.571428571428571	15.83673469387755	3.780762885313745
10.857142857142858	15.83673469387755	3.728057715266768
11.142857142857142	15.83673469387755	3.6753525452198197
11.428571428571429	15.83673469387755	3.6226484087125783
11.714285714285714	15.83673469387755	3.661979650582367
12.0	15.83673469387755	3.736089440287854
12.285714285714286	15.83673469387755	3.81019922999332
12.571428571428571	15.83673469387755	3.884309019698817
12.857142857142858	15.83673469387755	3.9584188094043053
13.142857142857142	15.83673469387755	4.024025192732493
13.428571428571429	15.83673469387755	4.030107731446425
13.714285714285714	15.83673469387755	4.036190270160328
14.0	15.83673469387755	4.042272808874255
14.285714285714286	15.83673469387755	4.048355347588194
14.571428571428571	15.83673469387755	4.0544378863021215
14.857142857142858	15.83673469387755	4.060520425019709


==> figures/tmp_10000000000013.dat <==
x	y	data
1.1428571428571428	0.16326530612244897	2.110470616950074
1.4285714285714286	0.16326530612244897	2.227109744626836
1.7142857142857142	0.16326530612244897	2.2705091731229943
2.0	0.16326530612244897	2.2816743239664867
2.2857142857142856	0.16326530612244897	2.2835164461374937
2.5714285714285716	0.16326530612244897	2.351048921066311
2.857142857142857	0.16326530612244897	2.501220211139798
3.142857142857143	0.16326530612244897	2.6402681948816564
3.4285714285714284	0.16326530612244897	2.7772684678597095
3.7142857142857144	0.16326530612244897	2.9485159782405868
4.0	0.16326530612244897	3.256752438232712
4.285714285714286	0.16326530612244897	3.564988898224843
4.571428571428571	0.16326530612244897	3.808031537402899
4.857142857142857	0.16326530612244897	3.951685746217623
5.142857142857143	0.16326530612244897	3.9546049667253502
5.428571428571429	0.16326530612244897	3.867328342776559
5.714285714285714	0.16326530612244897	3.8586665315071498
6.0	0.16326530612244897	3.8500047202377328
6.285714285714286	0.16326530612244897	3.841342908968297
6.571428571428571	0.16326530612244897	3.8807257420362453
6.857142857142857	0.16326530612244897	3.9181273165857986
7.142857142857143	0.16326530612244897	3.925434261277858
7.428571428571429	0.16326530612244897	3.89565811888552
7.714285714285714	0.16326530612244897	3.8274085720618727
8.0	0.16326530612244897	3.7591590252382296
8.285714285714286	0.16326530612244897	3.8174103547038953
8.571428571428571	0.16326530612244897	3.8789944232888867
8.857142857142858	0.16326530612244897	3.9058625283625252
9.142857142857142	0.16326530612244897	3.875446272061232
9.428571428571429	0.16326530612244897	3.784465170427493
9.714285714285714	0.16326530612244897	3.677459288699762
10.0	0.16326530612244897	3.6190677587786735
10.285714285714286	0.16326530612244897	3.5606762288575853
10.571428571428571	0.16326530612244897	3.502284698936501
10.857142857142858	0.16326530612244897	3.456776433536856
11.142857142857142	0.16326530612244897	3.4691296288878015
11.428571428571429	0.16326530612244897	3.474022939062076
11.714285714285714	0.16326530612244897	3.391223198118661
12.0	0.16326530612244897	3.2541109838341975
12.285714285714286	0.16326530612244897	3.1195264668424825
12.571428571428571	0.16326530612244897	3.121666382688486
12.857142857142858	0.16326530612244897	3.0218129245299834
13.142857142857142	0.16326530612244897	2.9137499383135754
13.428571428571429	0.16326530612244897	2.7911330778552355
13.714285714285714	0.16326530612244897	2.678413590687237
14.0	0.16326530612244897	2.670637487087079
14.285714285714286	0.16326530612244897	2.623506319004217
14.571428571428571	0.16326530612244897	2.6061630602957786
14.857142857142858	0.16326530612244897	2.5815774529991358
1.1428571428571428	0.4897959183673469	2.2481788714359547
1.4285714285714286	0.4897959183673469	2.2593440222795147
1.7142857142857142	0.4897959183673469	2.2627562437878543
2.0	0.4897959183673469	2.220429007517521
2.2857142857142856	0.4897959183673469	2.15947269573934
2.5714285714285716	0.4897959183673469	2.2200949534514582
2.857142857142857	0.4897959183673469	2.3729661822475645
3.142857142857143	0.4897959183673469	2.5137500517820226
3.4285714285714284	0.4897959183673469	2.650750324760075
3.7142857142857144	0.4897959183673469	2.82199783514095
4.0	0.4897959183673469	3.130234295133084
4.285714285714286	0.4897959183673469	3.43847075512522
4.571428571428571	0.4897959183673469	3.620309369646671
4.857142857142857	0.4897959183673469	3.7639635784614063
5.142857142857143	0.4897959183673469	3.782993435371986
5.428571428571429	0.4897959183673469	3.7134122644295995
5.714285714285714	0.4897959183673469	3.704750453160175
6.0	0.4897959183673469	3.6960886418907624
6.285714285714286	0.4897959183673469	3.6874268306213382
6.571428571428571	0.4897959183673469	3.7264280970292267
6.857142857142857	0.4897959183673469	3.739390185289137
7.142857142857143	0.4897959183673469	3.7488881647864996
7.428571428571429	0.4897959183673469	3.7306485224964456
7.714285714285714	0.4897959183673469	3.6623989756728026
8.0	0.4897959183673469	3.5941494288491684
8.285714285714286	0.4897959183673469	3.6524007583148235
8.571428571428571	0.4897959183673469	3.713984826899824
8.857142857142858	0.4897959183673469	3.7297763010903466
9.142857142857142	0.4897959183673469	3.6796536438972374
9.428571428571429	0.4897959183673469	3.6113866439737583
9.714285714285714	0.4897959183673469	3.5047353909736048
10.0	0.4897959183673469	3.4463438610525245
10.285714285714286	0.4897959183673469	3.3879523311314292
10.571428571428571	0.4897959183673469	3.3295608012103424
10.857142857142858	0.4897959183673469	3.277756548982461
11.142857142857142	0.4897959183673469	3.290109744333413
11.428571428571429	0.4897959183673469	3.299596899028816
11.714285714285714	0.4897959183673469	3.2677857627724345
12.0	0.4897959183673469	3.130673548487966
12.285714285714286	0.4897959183673469	2.9935613342035197
12.571428571428571	0.4897959183673469	2.9858568168415873
12.857142857142858	0.4897959183673469	2.87994977337405
13.142857142857142	0.4897959183673469	2.770059150924271
13.428571428571429	0.4897959183673469	2.6474422904659347
13.714285714285714	0.4897959183673469	2.539696863726041
14.0	0.4897959183673469	2.569844774575237
14.285714285714286	0.4897959183673469	2.615213712018468
14.571428571428571	0.4897959183673469	2.620242797515957
14.857142857142858	0.4897959183673469	2.6230277111379
1.1428571428571428	0.8163265306122449	2.241996041438213
1.4285714285714286	0.8163265306122449	2.20824078651169
1.7142857142857142	0.8163265306122449	2.1472844747335165
2.0	0.8163265306122449	2.0863281629553487
2.2857142857142856	0.8163265306122449	2.0253718511771672
2.5714285714285716	0.8163265306122449	2.0918409245592287
2.857142857142857	0.8163265306122449	2.2447121533553354
3.142857142857143	0.8163265306122449	2.387231908682396
3.4285714285714284	0.8163265306122449	2.5242321816604467
3.7142857142857144	0.8163265306122449	2.6954796920413253
4.0	0.8163265306122449	3.003716152033459
4.285714285714286	0.8163265306122449	3.2889329930757127
4.571428571428571	0.8163265306122449	3.432587201890451
4.857142857142857	0.8163265306122449	3.576241410705175
5.142857142857143	0.8163265306122449	3.611381904018449
5.428571428571429	0.8163265306122449	3.5594961860826286
5.714285714285714	0.8163265306122449	3.5508343748132143
6.0	0.8163265306122449	3.542172563543793
6.285714285714286	0.8163265306122449	3.533510752274366
6.571428571428571	0.8163265306122449	3.547690965732558
6.857142857142857	0.8163265306122449	3.5606530539924774
7.142857142857143	0.8163265306122449	3.572342068295138
7.428571428571429	0.8163265306122449	3.5656389261073826
7.714285714285714	0.8163265306122449	3.4973893792837343
8.0	0.8163265306122449	3.4291398324601037
8.285714285714286	0.8163265306122449	3.48739116192576
8.571428571428571	0.8163265306122449	3.5466747567119294
8.857142857142858	0.8163265306122449	3.5463298915570265
9.142857142857142	0.8163265306122449	3.4838610157332406
9.428571428571429	0.8163265306122449	3.415594015809767
9.714285714285714	0.8163265306122449	3.332011493247449
10.0	0.8163265306122449	3.27361996332637
10.285714285714286	0.8163265306122449	3.2152284334052776
10.571428571428571	0.8163265306122449	3.1568369034841908
10.857142857142858	0.8163265306122449	3.0987366644280674
11.142857142857142	0.8163265306122449	3.111089859779017
11.428571428571429	0.8163265306122449	3.1234430551299583
11.714285714285714	0.8163265306122449	3.125170858995549
12.0	0.8163265306122449	3.0072361131417438
12.285714285714286	0.8163265306122449	2.870123898857284
12.571428571428571	0.8163265306122449	2.843993665685647
12.857142857142858	0.8163265306122449	2.7380866222181117
13.142857142857142	0.8163265306122449	2.626368363534965
13.428571428571429	0.8163265306122449	2.5037515030766255
13.714285714285714	0.8163265306122449	2.396006076336733
14.0	0.8163265306122449	2.4261539871859323
14.285714285714286	0.8163265306122449	2.46923623251337
14.571428571428571	0.8163265306122449	2.568216342821254
14.857142857142858	0.8163265306122449	2.6247892926957332
1.1428571428571428	1.1428571428571428	2.1318960631705
1.4285714285714286	1.1428571428571428	2.0741399419495004
1.7142857142857142	1.1428571428571428	2.013183643119013
2.0	1.1428571428571428	1.9522273183931738
2.2857142857142856	1.1428571428571428	1.8912710066150047
2.5714285714285716	1.1428571428571428	1.9635868956670113
2.857142857142857	1.1428571428571428	2.116458124463111
3.142857142857143	1.1428571428571428	2.2607137655827767
3.4285714285714284	1.1428571428571428	2.397714038560818
3.7142857142857144	1.1428571428571428	2.568961548941699
4.0	1.1428571428571428	2.877198008933837
4.285714285714286	1.1428571428571428	3.101210825319499
4.571428571428571	1.1428571428571428	3.244865034134237
4.857142857142857	1.1428571428571428	3.3885192429489646
5.142857142857143	1.1428571428571428	3.439770372665029
5.428571428571429	1.1428571428571428	3.405580107735674
5.714285714285714	1.1428571428571428	3.396918296466258
6.0	1.1428571428571428	3.3882564851968358
6.285714285714286	1.1428571428571428	3.379594673927409
6.571428571428571	1.1428571428571428	3.3709328626579835
6.857142857142857	1.1428571428571428	3.381915922695826
7.142857142857143	1.1428571428571428	3.394878010955749
7.428571428571429	1.1428571428571428	3.395795971803778
7.714285714285714	1.1428571428571428	3.332379782894671
8.0	1.1428571428571428	3.264130236071037
8.285714285714286	1.1428571428571428	3.3223815655366944
8.571428571428571	1.1428571428571428	3.363573212333513
8.857142857142858	1.1428571428571428	3.3563353874927344
9.142857142857142	1.1428571428571428	3.2880683875692593
9.428571428571429	1.1428571428571428	3.219801387645776
9.714285714285714	1.1428571428571428	3.1592875955213082
10.0	1.1428571428571428	3.1008960656002182
10.285714285714286	1.1428571428571428	3.042504535679128
10.571428571428571	1.1428571428571428	2.984113005758043
10.857142857142858	1.1428571428571428	2.9257214758369603
11.142857142857142	1.1428571428571428	2.9320699752246324
11.428571428571429	1.1428571428571428	2.9444231705755723
11.714285714285714	1.1428571428571428	2.9507448189623116
12.0	1.1428571428571428	2.883798677795522
12.285714285714286	1.1428571428571428	2.7466864635110566
12.571428571428571	1.1428571428571428	2.7021305145297236
12.857142857142858	1.1428571428571428	2.596223471062181
13.142857142857142	1.1428571428571428	2.4826775761456665
13.428571428571429	1.1428571428571428	2.3600607156873306
13.714285714285714	1.1428571428571428	2.252315288947436
14.0	1.1428571428571428	2.2824631997966334
14.285714285714286	1.1428571428571428	2.3126111106458325
14.571428571428571	1.1428571428571428	2.393526156064442
14.857142857142858	1.1428571428571428	2.4889423847071903
1.1428571428571428	1.469387755102041	1.996009576736245
1.4285714285714286	1.469387755102041	1.9400390973873396
1.7142857142857142	1.469387755102041	1.8790827856091632
2.0	1.469387755102041	1.878420799192281
2.2857142857142856	1.469387755102041	1.870624203228405
2.5714285714285716	1.469387755102041	1.847846821222966
2.857142857142857	1.469387755102041	1.9882040955708817
3.142857142857143	1.469387755102041	2.134195622483145
3.4285714285714284	1.469387755102041	2.271195895461186
3.7142857142857144	1.469387755102041	2.442443405842076
4.0	1.469387755102041	2.750679865834213
4.285714285714286	1.469387755102041	2.9134886575632755
4.571428571428571	1.469387755102041	3.0571428663780167
4.857142857142857	1.469387755102041	3.2007970751927433
5.142857142857143	1.469387755102041	3.26815884131162
5.428571428571429	1.469387755102041	3.2516640293887153
5.714285714285714	1.469387755102041	3.2430022181192926
6.0	1.469387755102041	3.234340406849864
6.285714285714286	1.469387755102041	3.2256785955804426
6.571428571428571	1.469387755102041	3.2170167843110278
6.857142857142857	1.469387755102041	3.2031787913991576
7.142857142857143	1.469387755102041	3.2161408796590885
7.428571428571429	1.469387755102041	3.219249875312429
7.714285714285714	1.469387755102041	3.167370186505602
8.0	1.469387755102041	3.099120639681973
8.285714285714286	1.469387755102041	3.157371969147633
8.571428571428571	1.469387755102041	3.180471667955093
8.857142857142858	1.469387755102041	3.160542759328738
9.142857142857142	1.469387755102041	3.092275759405262
9.428571428571429	1.469387755102041	3.024008759481786
9.714285714285714	1.469387755102041	2.98656369779515
10.0	1.469387755102041	2.9281721678740595
10.285714285714286	1.469387755102041	2.869780637952977
10.571428571428571	1.469387755102041	2.811389108031891
10.857142857142858	1.469387755102041	2.752997578110806
11.142857142857142	1.469387755102041	2.7530500906702424
11.428571428571429	1.469387755102041	2.765403286021179
11.714285714285714	1.469387755102041	2.7763187789290424
12.0	1.469387755102041	2.7603612424492914
12.285714285714286	1.469387755102041	2.623249028164823
12.571428571428571	1.469387755102041	2.5602673633737782
12.857142857142858	1.469387755102041	2.454360319906245
13.142857142857142	1.469387755102041	2.3389867887563582
13.428571428571429	1.469387755102041	2.2163699282980187
13.714285714285714	1.469387755102041	2.1086245015581286
14.0	1.469387755102041	2.13877241240733
14.285714285714286	1.469387755102041	2.1689203232565255
14.571428571428571	1.469387755102041	2.218835969307619
14.857142857142858	1.469387755102041	2.3122636237656145
1.1428571428571428	1.7959183673469388	2.1102500629918315
1.4285714285714286	1.7959183673469388	2.147010525349086
1.7142857142857142	1.7959183673469388	2.1561590249669584
2.0	1.7959183673469388	2.15215411175467
2.2857142857142856	1.7959183673469388	2.1264470048287634
2.5714285714285716	1.7959183673469388	2.1042167079400156
2.857142857142857	1.7959183673469388	2.0782292720519058
3.142857142857143	1.7959183673469388	2.0903446532903125
3.4285714285714284	1.7959183673469388	2.162372585512853
3.7142857142857144	1.7959183673469388	2.3336200958937305
4.0	1.7959183673469388	2.5901822201182716
4.285714285714286	1.7959183673469388	2.733836428933006
4.571428571428571	1.7959183673469388	2.877490637747741
4.857142857142857	1.7959183673469388	3.0211448465624717
5.142857142857143	1.7959183673469388	3.1091845226953216
5.428571428571429	1.7959183673469388	3.1086019210602194
5.714285714285714	1.7959183673469388	3.099940109790805
6.0	1.7959183673469388	3.0912782985213756
6.285714285714286	1.7959183673469388	3.0826164872519604
6.571428571428571	1.7959183673469388	3.073954675982531
6.857142857142857	1.7959183673469388	3.033251543407473
7.142857142857143	1.7959183673469388	3.046213631667401
7.428571428571429	1.7959183673469388	3.051694100286465
7.714285714285714	1.7959183673469388	3.012300976296255
8.0	1.7959183673469388	2.9440514294726126
8.285714285714286	1.7959183673469388	3.002302758938275
8.571428571428571	1.7959183673469388	3.0058205846278625
8.857142857142858	1.7959183673469388	2.972155444139468
9.142857142857142	1.7959183673469388	2.903888444215984
9.428571428571429	1.7959183673469388	2.8356214442925043
9.714285714285714	1.7959183673469388	2.8231448908444814
10.0	1.7959183673469388	2.764753360923396
10.285714285714286	1.7959183673469388	2.7063618310023
10.571428571428571	1.7959183673469388	2.647970301081219
10.857142857142858	1.7959183673469388	2.5895787711601295
11.142857142857142	1.7959183673469388	2.5828168038584134
11.428571428571429	1.7959183673469388	2.5951699992093573
11.714285714285714	1.7959183673469388	2.607523194560298
12.0	1.7959183673469388	2.6110576532459726
12.285714285714286	1.7959183673469388	2.5233778925116535
12.571428571428571	1.7959183673469388	2.4302507762402867
12.857142857142858	1.7959183673469388	2.3243437327727454
13.142857142857142	1.7959183673469388	2.2069920541702777
13.428571428571429	1.7959183673469388	2.0843751937119337
13.714285714285714	1.7959183673469388	1.9944991342465463
14.0	1.7959183673469388	2.0067776778212454
14.285714285714286	1.7959183673469388	2.036925588670445
14.571428571428571	1.7959183673469388	2.0670734995196467
14.857142857142858	1.7959183673469388	2.1445642589817684
1.1428571428571428	2.122448979591837	2.3888823635167604
1.4285714285714286	2.122448979591837	2.412712214274
1.7142857142857142	2.122448979591837	2.4127122142737
2.0	2.122448979591837	2.4050471884345606
2.2857142857142856	2.122448979591837	2.3832311078437693
2.5714285714285716	2.122448979591837	2.3572436719556578
2.857142857142857	2.122448979591837	2.339460519644847
3.142857142857143	2.122448979591837	2.3526645185711215
3.4285714285714284	2.122448979591837	2.354865185041926
3.7142857142857144	2.122448979591837	2.3527323534656244
4.0	2.122448979591837	2.4831594436216275
4.285714285714286	2.122448979591837	2.626813652436359
4.571428571428571	2.122448979591837	2.7704678612510976
4.857142857142857	2.122448979591837	2.9141220700658255
5.142857142857143	2.122448979591837	3.0515047489917
5.428571428571429	2.122448979591837	3.061548994238166
5.714285714285714	2.122448979591837	3.0545637316286856
6.0	2.122448979591837	3.0459019203592606
6.285714285714286	2.122448979591837	3.037240109089839
6.571428571428571	2.122448979591837	2.9857297867859236
6.857142857142857	2.122448979591837	2.9426132451606177
7.142857142857143	2.122448979591837	2.9555753334205446
7.428571428571429	2.122448979591837	2.9650512184492843
7.714285714285714	2.122448979591837	2.9466952417044197
8.0	2.122448979591837	2.878445694880778
8.285714285714286	2.122448979591837	2.9072236507613347
8.571428571428571	2.122448979591837	2.9028052828790307
8.857142857142858	2.122448979591837	2.850415945722765
9.142857142857142	2.122448979591837	2.7821489457992845
9.428571428571429	2.122448979591837	2.7138819458758077
9.714285714285714	2.122448979591837	2.716696601476553
10.0	2.122448979591837	2.6850803709521665
10.285714285714286	2.122448979591837	2.62668884103108
10.571428571428571	2.122448979591837	2.568297311109996
10.857142857142858	2.122448979591837	2.5013856237131513
11.142857142857142	2.122448979591837	2.4916628967298116
11.428571428571429	2.122448979591837	2.5040160920807537
11.714285714285714	2.122448979591837	2.5163692874316954
12.0	2.122448979591837	2.52828075671472
12.285714285714286	2.122448979591837	2.523918633729506
12.571428571428571	2.122448979591837	2.40685326530887
12.857142857142858	2.122448979591837	2.3009462218413286
13.142857142857142	2.122448979591837	2.248184642826847
13.428571428571429	2.122448979591837	2.2719510866676935
13.714285714285714	2.122448979591837	2.280213419960828
14.0	2.122448979591837	2.2802134199608277
14.285714285714286	2.122448979591837	2.2802134199608277
14.571428571428571	2.122448979591837	2.2802134199608273
14.857142857142858	2.122448979591837	2.126763590156223
1.1428571428571428	2.4489795918367347	2.564740041584594
1.4285714285714286	2.4489795918367347	2.669464239932685
1.7142857142857142	2.4489795918367347	2.6694642399326853
2.0	2.4489795918367347	2.6622455077475267
2.2857142857142856	2.4489795918367347	2.6362580718594173
2.5714285714285716	2.4489795918367347	2.610270635971305
2.857142857142857	2.4489795918367347	2.601780384925662
3.142857142857143	2.4489795918367347	2.6149843838519375
3.4285714285714284	2.4489795918367347	2.617185050347709
3.7142857142857144	2.4489795918367347	2.6143071551932415
4.0	2.4489795918367347	2.613058303981587
4.285714285714286	2.4489795918367347	2.611809452769931
4.571428571428571	2.4489795918367347	2.6634450847544544
4.857142857142857	2.4489795918367347	2.807099293569183
5.142857142857143	2.4489795918367347	2.9823744883468564
5.428571428571429	2.4489795918367347	3.0139134657810236
5.714285714285714	2.4489795918367347	3.009187353466566
6.0	2.4489795918367347	3.000525542197137
6.285714285714286	2.4489795918367347	2.9918637309277223
6.571428571428571	2.4489795918367347	2.8950914885390686
6.857142857142857	2.4489795918367347	2.8519749469137645
7.142857142857143	2.4489795918367347	2.864937035173691
7.428571428571429	2.4489795918367347	2.8778991234336218
7.714285714285714	2.4489795918367347	2.8784083366120847
8.0	2.4489795918367347	2.8128399602889482
8.285714285714286	2.4489795918367347	2.808494720067337
8.571428571428571	2.4489795918367347	2.7969434472295402
8.857142857142858	2.4489795918367347	2.7286764473060643
9.142857142857142	2.4489795918367347	2.6604094473825852
9.428571428571429	2.4489795918367347	2.5921424474591097
9.714285714285714	2.4489795918367347	2.6087402141997993
10.0	2.4489795918367347	2.6054073809809446
10.285714285714286	2.4489795918367347	2.547015851059853
10.571428571428571	2.4489795918367347	2.5169315407998005
10.857142857142858	2.4489795918367347	2.50784158994607
11.142857142857142	2.4489795918367347	2.5029581667284573
11.428571428571429	2.4489795918367347	2.489969029366169
11.714285714285714	2.4489795918367347	2.47641330231836
12.0	2.4489795918367347	2.4667113547089676
12.285714285714286	2.4489795918367347	2.4570094070995765
12.571428571428571	2.4489795918367347	2.4564723107198745
12.857142857142858	2.4489795918367347	2.480238754560723
13.142857142857142	2.4489795918367347	2.50400519840157
13.428571428571429	2.4489795918367347	2.527771642242416
13.714285714285714	2.4489795918367347	2.5515380860832613
14.0	2.4489795918367347	2.5550202764195684
14.285714285714286	2.4489795918367347	2.4810777224013414
14.571428571428571	2.4489795918367347	2.287186791483969
14.857142857142858	2.4489795918367347	2.073779766274201
1.1428571428571428	2.7755102040816326	2.5815792214782887
1.4285714285714286	2.7755102040816326	2.6894849660529667
1.7142857142857142	2.7755102040816326	2.7583791457221682
2.0	2.7755102040816326	2.745170050385104
2.2857142857142856	2.7755102040816326	2.6976173071743434
2.5714285714285716	2.7755102040816326	2.6498118981819623
2.857142857142857	2.7755102040816326	2.7633075324407743
3.142857142857143	2.7755102040816326	2.865437514123381
3.4285714285714284	2.7755102040816326	2.8676381806093927
3.7142857142857144	2.7755102040816326	2.8636372911234202
4.0	2.7755102040816326	2.862388439911764
4.285714285714286	2.7755102040816326	2.8639978989639756
4.571428571428571	2.7755102040816326	2.8729093741500433
4.857142857142857	2.7755102040816326	2.878355275582764
5.142857142857143	2.7755102040816326	2.876333053032652
5.428571428571429	2.7755102040816326	2.9662779373238757
5.714285714285714	2.7755102040816326	2.963810975304442
6.0	2.7755102040816326	2.955149164035028
6.285714285714286	2.7755102040816326	2.9065589656075557
6.571428571428571	2.7755102040816326	2.8672110078268256
6.857142857142857	2.7755102040816326	2.8571764391814205
7.142857142857143	2.7755102040816326	2.8520917346903456
7.428571428571429	2.7755102040816326	2.84700703019927
7.714285714285714	2.7755102040816326	2.846585898268222
8.0	2.7755102040816326	2.847168554174353
8.285714285714286	2.7755102040816326	2.840914019614958
8.571428571428571	2.7755102040816326	2.8284049505638844
8.857142857142858	2.7755102040816326	2.819206420689712
9.142857142857142	2.7755102040816326	2.8142165241396153
9.428571428571429	2.7755102040816326	2.809226627589518
9.714285714285714	2.7755102040816326	2.808248706855279
10.0	2.7755102040816326	2.7973673030209305
10.285714285714286	2.7755102040816326	2.786485899186581
10.571428571428571	2.7755102040816326	2.7756044953522347
10.857142857142858	2.7755102040816326	2.768409739763002
11.142857142857142	2.7755102040816326	2.763526316545389
11.428571428571429	2.7755102040816326	2.750537179183101
11.714285714285714	2.7755102040816326	2.7323898601093317
12.0	2.7755102040816326	2.719273996158363
12.285714285714286	2.7755102040816326	2.709572048548972
12.571428571428571	2.7755102040816326	2.6998701009395814
12.857142857142858	2.7755102040816326	2.7208958238239718
13.142857142857142	2.7755102040816326	2.744662267664817
13.428571428571429	2.7755102040816326	2.747347136969557
13.714285714285714	2.7755102040816326	2.6713138452662903
14.0	2.7755102040816326	2.584396432005961
14.285714285714286	2.7755102040816326	2.4939878742551715
14.571428571428571	2.7755102040816326	2.2984434558950717
14.857142857142858	2.7755102040816326	2.085250305312335
1.1428571428571428	3.1020408163265305	2.5720972630158943
1.4285714285714286	3.1020408163265305	2.671273101370851
1.7142857142857142	3.1020408163265305	2.742698656281367
2.0	3.1020408163265305	2.7288528711373092
2.2857142857142856	3.1020408163265305	2.6790080445522264
2.5714285714285716	3.1020408163265305	2.629163217967127
2.857142857142857	3.1020408163265305	2.7364497767224747
3.142857142857143	3.1020408163265305	2.9027976054239444
3.4285714285714284	3.1020408163265305	2.9263042584197128
3.7142857142857144	3.1020408163265305	2.95970333509993
4.0	3.1020408163265305	2.9931024117801153
4.285714285714286	3.1020408163265305	3.121158494463874
4.571428571428571	3.1020408163265305	3.130069969649941
4.857142857142857	3.1020408163265305	3.1355158710826623
5.142857142857143	3.1020408163265305	3.133493648532549
5.428571428571429	3.1020408163265305	3.1282936474724545
5.714285714285714	3.1020408163265305	3.123302105240043
6.0	3.1020408163265305	3.1231190980428636
6.285714285714286	3.1020408163265305	3.122904682323396
6.571428571428571	3.1020408163265305	3.1226783548814216
6.857142857142857	3.1020408163265305	3.1177507734584884
7.142857142857143	3.1020408163265305	3.112666068967413
7.428571428571429	3.1020408163265305	3.1075813644763395
7.714285714285714	3.1020408163265305	3.1046309291030028
8.0	3.1020408163265305	3.105213586102864
8.285714285714286	3.1020408163265305	3.0989590504497384
8.571428571428571	3.1020408163265305	3.086449981398663
8.857142857142858	3.1020408163265305	3.0802943666456226
9.142857142857142	3.1020408163265305	3.0753044700955265
9.428571428571429	3.1020408163265305	3.0703145735454296
9.714285714285714	3.1020408163265305	3.065101571815572
10.0	3.1020408163265305	3.054220167981224
10.285714285714286	3.1020408163265305	3.043338764146876
10.571428571428571	3.1020408163265305	3.0324573603125295
10.857142857142858	3.1020408163265305	3.0272853612071446
11.142857142857142	3.1020408163265305	3.0224019379895335
11.428571428571429	3.1020408163265305	3.0094128006272425
11.714285714285714	3.1020408163265305	2.9912654815534756
12.0	3.1020408163265305	2.9731181624797083
12.285714285714286	3.1020408163265305	2.9599033293331782
12.571428571428571	3.1020408163265305	2.9510476093995224
12.857142857142858	3.1020408163265305	2.936873810264638
13.142857142857142	3.1020408163265305	2.8427470514725774
13.428571428571429	3.1020408163265305	2.7570304483694312
13.714285714285714	3.1020408163265305	2.657718378455488
14.0	3.1020408163265305	2.5566748414985354
14.285714285714286	3.1020408163265305	2.455631304541581
14.571428571428571	3.1020408163265305	2.2630927729570844
14.857142857142858	3.1020408163265305	2.049899622374348
1.1428571428571428	3.4285714285714284	2.5588219449266587
1.4285714285714286	3.4285714285714284	2.649418863764299
1.7142857142857142	3.4285714285714284	2.717920240057092
2.0	3.4285714285714284	2.704074454893106
2.2857142857142856	3.4285714285714284	2.654229628308023
2.5714285714285716	3.4285714285714284	2.6043848017229347
2.857142857142857	3.4285714285714284	2.661523798831749
3.142857142857143	3.4285714285714284	2.839155261119967
3.4285714285714284	3.4285714285714284	2.8687605057891252
3.7142857142857144	3.4285714285714284	2.906186449659633
4.0	3.4285714285714284	2.997181694208926
4.285714285714286	3.4285714285714284	3.1365124310606234
4.571428571428571	3.4285714285714284	3.275843167912318
4.857142857142857	3.4285714285714284	3.3614712696828093
5.142857142857143	3.4285714285714284	3.3627095160057205
5.428571428571429	3.4285714285714284	3.3639477623286447
5.714285714285714	3.4285714285714284	3.378696668364978
6.0	3.4285714285714284	3.3785983568199747
6.285714285714286	3.4285714285714284	3.382719569019805
6.571428571428571	3.4285714285714284	3.383127328618673
6.857142857142857	3.4285714285714284	3.3783251077355714
7.142857142857143	3.4285714285714284	3.3732404032444943
7.428571428571429	3.4285714285714284	3.368155698753421
7.714285714285714	3.4285714285714284	3.3630709942623453
8.0	3.4285714285714284	3.3632586161811733
8.285714285714286	3.4285714285714284	3.357004081284531
8.571428571428571	3.4285714285714284	3.3463722091516495
8.857142857142858	3.4285714285714284	3.3413823126015494
9.142857142857142	3.4285714285714284	3.336392416051452
9.428571428571429	3.4285714285714284	3.3314025195013555
9.714285714285714	3.4285714285714284	3.3257364814862833
10.0	3.4285714285714284	3.3110730329415294
10.285714285714286	3.4285714285714284	3.3001916291071787
10.571428571428571	3.4285714285714284	3.2910444058689112
10.857142857142858	3.4285714285714284	3.2861609826512987
11.142857142857142	3.4285714285714284	3.2812775594336854
11.428571428571429	3.4285714285714284	3.268288422071396
11.714285714285714	3.4285714285714284	3.2086631177466183
12.0	3.4285714285714284	3.0745311868240495
12.285714285714286	3.4285714285714284	2.98221679592276
12.571428571428571	3.4285714285714284	2.959788720734719
12.857142857142858	3.4285714285714284	2.934835429216424
13.142857142857142	3.4285714285714284	2.8265395437787437
13.428571428571429	3.4285714285714284	2.7254960068217935
13.714285714285714	3.4285714285714284	2.624452469864863
14.0	3.4285714285714284	2.523408932907884
14.285714285714286	3.4285714285714284	2.4223653963868
14.571428571428571	3.4285714285714284	2.2232572102307664
14.857142857142858	3.4285714285714284	2.0560950677025884
1.1428571428571428	3.7551020408163267	2.5369677073201093
1.4285714285714286	3.7551020408163267	2.6275646261577563
1.7142857142857142	3.7551020408163267	2.6931418238128906
2.0	3.7551020408163267	2.679296038648915
2.2857142857142856	3.7551020408163267	2.6294512120638176
2.5714285714285716	3.7551020408163267	2.5796063854787223
2.857142857142857	3.7551020408163267	2.5865978209410145
3.142857142857143	3.7551020408163267	2.7642292832292212
3.4285714285714284	3.7551020408163267	2.793834528217668
3.7142857142857144	3.7551020408163267	2.86414371928587
4.0	3.7551020408163267	3.003474456137564
4.285714285714286	3.7551020408163267	3.142805192989264
4.571428571428571	3.7551020408163267	3.2821359298409543
4.857142857142857	3.7551020408163267	3.3677640316114448
5.142857142857143	3.7551020408163267	3.3690022779343582
5.428571428571429	3.7551020408163267	3.370240524257282
5.714285714285714	3.7551020408163267	3.4036167916797413
6.0	3.7551020408163267	3.4685964526176143
6.285714285714286	3.7551020408163267	3.5951625064933297
6.571428571428571	3.7551020408163267	3.604419436248363
6.857142857142857	3.7551020408163267	3.6067758292156205
7.142857142857143	3.7551020408163267	3.609132222182879
7.428571428571429	3.7551020408163267	3.6114886151501304
7.714285714285714	3.7551020408163267	3.6207209907725804
8.0	3.7551020408163267	3.621303646881232
8.285714285714286	3.7551020408163267	3.6150491121193156
8.571428571428571	3.7551020408163267	3.6074601551075642
8.857142857142858	3.7551020408163267	3.6024702585574655
9.142857142857142	3.7551020408163267	3.597480362007368
9.428571428571429	3.7551020408163267	3.59249046545727
9.714285714285714	3.7551020408163267	3.5868244274421976
10.0	3.7551020408163267	3.5059108687416543
10.285714285714286	3.7551020408163267	3.44165594666577
10.571428571428571	3.7551020408163267	3.42392853151763
10.857142857142858	3.7551020408163267	3.4283661894821957
11.142857142857142	3.7551020408163267	3.43009194740981
11.428571428571429	3.7551020408163267	3.3481224318889726
11.714285714285714	3.7551020408163267	3.2139905009664003
12.0	3.7551020408163267	3.0798585700438186
12.285714285714286	3.7551020408163267	2.945726639121249
12.571428571428571	3.7551020408163267	2.9111577623069755
12.857142857142858	3.7551020408163267	2.8943171721450427
13.142857142857142	3.7551020408163267	2.7932736351880965
13.428571428571429	3.7551020408163267	2.6922300982311445
13.714285714285714	3.7551020408163267	2.59118656127419
14.0	3.7551020408163267	2.490143024317226
14.285714285714286	3.7551020408163267	2.389099487360276
14.571428571428571	3.7551020408163267	2.1972926598087774
14.857142857142858	3.7551020408163267	2.091115692396561
1.1428571428571428	4.081632653061225	2.515113469713564
1.4285714285714286	4.081632653061225	2.6057103885512074
1.7142857142857142	4.081632653061225	2.6711414966341973
2.0	4.081632653061225	2.6545176224047076
2.2857142857142856	4.081632653061225	2.6046727958196136
2.5714285714285716	4.081632653061225	2.5548279692345126
2.857142857142857	4.081632653061225	2.511671843050276
3.142857142857143	4.081632653061225	2.689303305338492
3.4285714285714284	4.081632653061225	2.7792109194316725
3.7142857142857144	4.081632653061225	2.8721450542963454
4.0	4.081632653061225	3.009767218066197
4.285714285714286	4.081632653061225	3.149097954917895
4.571428571428571	4.081632653061225	3.288428691769594
4.857142857142857	4.081632653061225	3.374056793540084
5.142857142857143	4.081632653061225	3.375295039863006
5.428571428571429	4.081632653061225	3.3765332861859276
5.714285714285714	4.081632653061225	3.392322340918873
6.0	4.081632653061225	3.5029802526015623
6.285714285714286	4.081632653061225	3.6295463064773004
6.571428571428571	4.081632653061225	3.638803236232329
6.857142857142857	4.081632653061225	3.6411596291995787
7.142857142857143	4.081632653061225	3.643516022166814
7.428571428571429	4.081632653061225	3.645872415134087
7.714285714285714	4.081632653061225	3.6482288081013343
8.0	4.081632653061225	3.6802460760902873
8.285714285714286	4.081632653061225	3.6546938513937954
8.571428571428571	4.081632653061225	3.6580083961625287
8.857142857142858	4.081632653061225	3.6613229409312384
9.142857142857142	4.081632653061225	3.6646374856999904
9.428571428571429	4.081632653061225	3.667767891074262
9.714285714285714	4.081632653061225	3.6610435558876846
10.0	4.081632653061225	3.540005559525229
10.285714285714286	4.081632653061225	3.4356838630295274
10.571428571428571	4.081632653061225	3.429255914737416
10.857142857142858	4.081632653061225	3.433693572701979
11.142857142857142	4.081632653061225	3.435419328581975
11.428571428571429	4.081632653061225	3.3534498151087515
11.714285714285714	4.081632653061225	3.219317884186184
12.0	4.081632653061225	3.0851859532636086
12.285714285714286	4.081632653061225	2.9539377623600163
12.571428571428571	4.081632653061225	2.9236061388439376
12.857142857142858	4.081632653061225	2.8742449623422623
13.142857142857142	4.081632653061225	2.760007726597434
13.428571428571429	4.081632653061225	2.658964189640482
13.714285714285714	4.081632653061225	2.5579206526835327
14.0	4.081632653061225	2.4568771157265754
14.285714285714286	4.081632653061225	2.3558335787696327
14.571428571428571	4.081632653061225	2.171328109386789
14.857142857142858	4.081632653061225	2.056617204158957
1.1428571428571428	4.408163265306122	2.493259232107019
1.4285714285714286	4.408163265306122	2.5838561509446576
1.7142857142857142	4.408163265306122	2.6492872590163286
2.0	4.408163265306122	2.6322300207093834
2.2857142857142856	4.408163265306122	2.5798943795754163
2.5714285714285716	4.408163265306122	2.5300495529903215
2.857142857142857	4.408163265306122	2.4802047264052214
3.142857142857143	4.408163265306122	2.6764075546495056
3.4285714285714284	4.408163265306122	2.791252423679143
3.7142857142857144	4.408163265306122	2.8841865585438122
4.0	4.408163265306122	3.0136127947979974
4.285714285714286	4.408163265306122	3.152943531649674
4.571428571428571	4.408163265306122	3.2922742685013557
4.857142857142857	4.408163265306122	3.377902370271867
5.142857142857143	4.408163265306122	3.3791406165947913
5.428571428571429	4.408163265306122	3.380378862917718
5.714285714285714	4.408163265306122	3.406893297927737
6.0	4.408163265306122	3.523992574800868
6.285714285714286	4.408163265306122	3.650558628676595
6.571428571428571	4.408163265306122	3.6598155584316334
6.857142857142857	4.408163265306122	3.662171951398885
7.142857142857143	4.408163265306122	3.664528344366118
7.428571428571429	4.408163265306122	3.6668847373333904
7.714285714285714	4.408163265306122	3.669241130300636
8.0	4.408163265306122	3.683962945319945
8.285714285714286	4.408163265306122	3.6755294957485303
8.571428571428571	4.408163265306122	3.6788440405172733
8.857142857142858	4.408163265306122	3.682158585285989
9.142857142857142	4.408163265306122	3.6854731300547314
9.428571428571429	4.408163265306122	3.6886035341169316
9.714285714285714	4.408163265306122	3.681879200242419
10.0	4.408163265306122	3.5608412038799453
10.285714285714286	4.408163265306122	3.449173278746647
10.571428571428571	4.408163265306122	3.4325115378141473
10.857142857142858	4.408163265306122	3.436949195778724
11.142857142857142	4.408163265306122	3.438674951645353
11.428571428571429	4.408163265306122	3.3567054381854855
11.714285714285714	4.408163265306122	3.2225735072629194
12.0	4.408163265306122	3.088441576340355
12.285714285714286	4.408163265306122	2.9873555300515724
12.571428571428571	4.408163265306122	2.9570239065354817
12.857142857142858	4.408163265306122	2.907662730033807
13.142857142857142	4.408163265306122	2.763153789033315
13.428571428571429	4.408163265306122	2.6256982810498295
13.714285714285714	4.408163265306122	2.524654744092886
14.0	4.408163265306122	2.423611207135912
14.285714285714286	4.408163265306122	2.328786965032913
14.571428571428571	4.408163265306122	2.145363558964805
14.857142857142858	4.408163265306122	1.9987392071149008
1.1428571428571428	4.73469387755102	2.4261471636959557
1.4285714285714286	4.73469387755102	2.516744082533613
1.7142857142857142	4.73469387755102	2.582176814678443
2.0	4.73469387755102	2.5651179522984044
2.2857142857142856	4.73469387755102	2.5094278479820002
2.5714285714285716	4.73469387755102	2.478252229806779
2.857142857142857	4.73469387755102	2.476268872060998
3.142857142857143	4.73469387755102	2.6449277165534943
3.4285714285714284	4.73469387755102	2.759772585583141
3.7142857142857144	4.73469387755102	2.8527067204477956
4.0	4.73469387755102	2.974943899876873
4.285714285714286	4.73469387755102	3.1142746367285934
4.571428571428571	4.73469387755102	3.2536053735802732
4.857142857142857	4.73469387755102	3.3392334753507598
5.142857142857143	4.73469387755102	3.34047172167368
5.428571428571429	4.73469387755102	3.341709967996599
5.714285714285714	4.73469387755102	3.3933668286836878
6.0	4.73469387755102	3.5003814885819287
6.285714285714286	4.73469387755102	3.6269475424576583
6.571428571428571	4.73469387755102	3.6362044722126976
6.857142857142857	4.73469387755102	3.6385608651799393
7.142857142857143	4.73469387755102	3.6409172581471854
7.428571428571429	4.73469387755102	3.6432736511144284
7.714285714285714	4.73469387755102	3.6456300440816687
8.0	4.73469387755102	3.64844889775763
8.285714285714286	4.73469387755102	3.651763436579693
8.571428571428571	4.73469387755102	3.655077981348414
8.857142857142858	4.73469387755102	3.658392526117127
9.142857142857142	4.73469387755102	3.6617070708858614
9.428571428571429	4.73469387755102	3.6648374749480737
9.714285714285714	4.73469387755102	3.6581131410735717
10.0	4.73469387755102	3.537075144711107
10.285714285714286	4.73469387755102	3.435388819371213
10.571428571428571	4.73469387755102	3.3933251651161602
10.857142857142858	4.73469387755102	3.3977628230807273
11.142857142857142	4.73469387755102	3.3994885810083426
11.428571428571429	4.73469387755102	3.317519065487516
11.714285714285714	4.73469387755102	3.1833871345649385
12.0	4.73469387755102	3.0492552036423755
12.285714285714286	4.73469387755102	2.974625878839637
12.571428571428571	4.73469387755102	2.944294255323554
12.857142857142858	4.73469387755102	2.894933078821864
13.142857142857142	4.73469387755102	2.7504241378213843
13.428571428571429	4.73469387755102	2.6059151968208987
13.714285714285714	4.73469387755102	2.4614062558204037
14.0	4.73469387755102	2.3434082729095884
14.285714285714286	4.73469387755102	2.2569597630011646
14.571428571428571	4.73469387755102	2.07353635693302
14.857142857142858	4.73469387755102	1.9408612100708424
1.1428571428571428	5.061224489795919	2.3310556931980595
1.4285714285714286	5.061224489795919	2.421652612035706
1.7142857142857142	5.061224489795919	2.4870837201187035
2.0	5.061224489795919	2.483321334244795
2.2857142857142856	5.061224489795919	2.4714620741590654
2.5714285714285716	5.061224489795919	2.4694787164132923
2.857142857142857	5.061224489795919	2.467495358667517
3.142857142857143	5.061224489795919	2.563979561528714
3.4285714285714284	5.061224489795919	2.678824430558339
3.7142857142857144	5.061224489795919	2.771758565423012
4.0	5.061224489795919	2.875509598748544
4.285714285714286	5.061224489795919	3.014840335600225
4.571428571428571	5.061224489795919	3.154171072451901
4.857142857142857	5.061224489795919	3.2397991742224024
5.142857142857143	5.061224489795919	3.2410374205453185
5.428571428571429	5.061224489795919	3.287804637816652
5.714285714285714	5.061224489795919	3.3585844792330466
6.0	5.061224489795919	3.4396672669355146
6.285714285714286	5.061224489795919	3.5662333208112265
6.571428571428571	5.061224489795919	3.5754902505662534
6.857142857142857	5.061224489795919	3.5778466435335217
7.142857142857143	5.061224489795919	3.5802030365007576
7.428571428571429	5.061224489795919	3.5825594294680156
7.714285714285714	5.061224489795919	3.5974500940134315
8.0	5.061224489795919	3.6263163581947584
8.285714285714286	5.061224489795919	3.599999802434656
8.571428571428571	5.061224489795919	3.593965257831177
8.857142857142858	5.061224489795919	3.597279802599915
9.142857142857142	5.061224489795919	3.600594347368652
9.428571428571429	5.061224489795919	3.6037247514308417
9.714285714285714	5.061224489795919	3.5970004175563406
10.0	5.061224489795919	3.4759624211938926
10.285714285714286	5.061224489795919	3.3999430667262356
10.571428571428571	5.061224489795919	3.334121411068231
10.857142857142858	5.061224489795919	3.2969978648131244
11.142857142857142	5.061224489795919	3.2987236227407393
11.428571428571429	5.061224489795919	3.21675410721988
11.714285714285714	5.061224489795919	3.082622176297322
12.0	5.061224489795919	2.9800872053426195
12.285714285714286	5.061224489795919	2.9418924900409893
12.571428571428571	5.061224489795919	2.911560866524891
12.857142857142858	5.061224489795919	2.8621996900232185
13.142857142857142	5.061224489795919	2.7176907490227253
13.428571428571429	5.061224489795919	2.5731818080222366
13.714285714285714	5.061224489795919	2.428672867021742
14.0	5.061224489795919	2.284163926021276
14.285714285714286	5.061224489795919	2.164314046301848
14.571428571428571	5.061224489795919	1.9922335901437007
14.857142857142858	5.061224489795919	1.91725233717824
1.1428571428571428	5.387755102040816	2.32631280441327
1.4285714285714286	5.387755102040816	2.4169097232509147
1.7142857142857142	5.387755102040816	2.4823408313225976
2.0	5.387755102040816	2.4785784454600055
2.2857142857142856	5.387755102040816	2.465033856343434
2.5714285714285716	5.387755102040816	2.460705203019806
2.857142857142857	5.387755102040816	2.458721845274034
3.142857142857143	5.387755102040816	2.4830314065039296
3.4285714285714284	5.387755102040816	2.5978762755335647
3.7142857142857144	5.387755102040816	2.690810410398232
4.0	5.387755102040816	2.783744545262912
4.285714285714286	5.387755102040816	2.9154060344718604
4.571428571428571	5.387755102040816	3.0547367713235443
4.857142857142857	5.387755102040816	3.1403648730940277
5.142857142857143	5.387755102040816	3.182242446949617
5.428571428571429	5.387755102040816	3.253022288366019
5.714285714285714	5.387755102040816	3.3238021297824143
6.0	5.387755102040816	3.394581971198813
6.285714285714286	5.387755102040816	3.5055190991648084
6.571428571428571	5.387755102040816	3.514776028919839
6.857142857142857	5.387755102040816	3.5171324218870845
7.142857142857143	5.387755102040816	3.5194888148543386
7.428571428571429	5.387755102040816	3.5218452078215896
7.714285714285714	5.387755102040816	3.575347744040351
8.0	5.387755102040816	3.6042140082216774
8.285714285714286	5.387755102040816	3.577897452461582
8.571428571428571	5.387755102040816	3.5328525343139647
8.857142857142858	5.387755102040816	3.5361670790826842
9.142857142857142	5.387755102040816	3.5394816238514255
9.428571428571429	5.387755102040816	3.5426120292256797
9.714285714285714	5.387755102040816	3.535887694039129
10.0	5.387755102040816	3.4303189697392753
10.285714285714286	5.387755102040816	3.364497314081264
10.571428571428571	5.387755102040816	3.2986756584232575
10.857142857142858	5.387755102040816	3.2328540027652464
11.142857142857142	5.387755102040816	3.1979586624121636
11.428571428571429	5.387755102040816	3.1159891489522975
11.714285714285714	5.387755102040816	2.9979742943174044
12.0	5.387755102040816	2.9394907247584197
12.285714285714286	5.387755102040816	2.909159101242326
12.571428571428571	5.387755102040816	2.87882747772624
12.857142857142858	5.387755102040816	2.829466301224564
13.142857142857142	5.387755102040816	2.6849573602240753
13.428571428571429	5.387755102040816	2.5404484192235874
13.714285714285714	5.387755102040816	2.395939478223083
14.0	5.387755102040816	2.2572864869257945
14.285714285714286	5.387755102040816	2.1416446917357588
14.571428571428571	5.387755102040816	2.0142450487354004
14.857142857142858	5.387755102040816	1.9302567410538058
1.1428571428571428	5.714285714285714	2.3215699156284737
1.4285714285714286	5.714285714285714	2.4121668344661162
1.7142857142857142	5.714285714285714	2.4775979425377948
2.0	5.714285714285714	2.4738355566752075
2.2857142857142856	5.714285714285714	2.460290967558637
2.5714285714285716	5.714285714285714	2.451931689626325
2.857142857142857	5.714285714285714	2.4499483318805515
3.142857142857143	5.714285714285714	2.447964974134775
3.4285714285714284	5.714285714285714	2.516928120508785
3.7142857142857144	5.714285714285714	2.609862255373451
4.0	5.714285714285714	2.7027963902381216
4.285714285714286	5.714285714285714	2.8159717333434955
4.571428571428571	5.714285714285714	2.9553024701951838
4.857142857142857	5.714285714285714	3.0766802560825823
5.142857142857143	5.714285714285714	3.147460097498973
5.428571428571429	5.714285714285714	3.2182399389153704
5.714285714285714	5.714285714285714	3.2890197803317602
6.0	5.714285714285714	3.3597996217481536
6.285714285714286	5.714285714285714	3.444804877518367
6.571428571428571	5.714285714285714	3.454061807273401
6.857142857142857	5.714285714285714	3.4564182002406727
7.142857142857143	5.714285714285714	3.458774593207919
7.428571428571429	5.714285714285714	3.495512871408433
7.714285714285714	5.714285714285714	3.5532453940672664
8.0	5.714285714285714	3.5821116582485937
8.285714285714286	5.714285714285714	3.555795102488495
8.571428571428571	5.714285714285714	3.503161996675228
8.857142857142858	5.714285714285714	3.475054355565449
9.142857142857142	5.714285714285714	3.4783689003342024
9.428571428571429	5.714285714285714	3.4814993073369527
9.714285714285714	5.714285714285714	3.4747749705219
10.0	5.714285714285714	3.39487321709428
10.285714285714286	5.714285714285714	3.3290515614362803
10.571428571428571	5.714285714285714	3.263229905778274
10.857142857142858	5.714285714285714	3.197408250120267
11.142857142857142	5.714285714285714	3.131586594462263
11.428571428571429	5.714285714285714	3.015861383292174
11.714285714285714	5.714285714285714	2.9518028332192205
12.0	5.714285714285714	2.9067573359597687
12.285714285714286	5.714285714285714	2.8764257124436794
12.571428571428571	5.714285714285714	2.846094088927595
12.857142857142858	5.714285714285714	2.7967329124259157
13.142857142857142	5.714285714285714	2.6522239714254305
13.428571428571429	5.714285714285714	2.5077150304249427
13.714285714285714	5.714285714285714	2.3632060894244438
14.0	5.714285714285714	2.2346171323597
14.285714285714286	5.714285714285714	2.1189753371696587
14.571428571428571	5.714285714285714	2.0362565073270957
14.857142857142858	5.714285714285714	1.943261144929373
1.1428571428571428	6.040816326530612	2.316827026843671
1.4285714285714286	6.040816326530612	2.4074239456813227
1.7142857142857142	6.040816326530612	2.4728550537510965
2.0	6.040816326530612	2.4690926678904117
2.2857142857142856	6.040816326530612	2.4555480787738415
2.5714285714285716	6.040816326530612	2.443158176232843
2.857142857142857	6.040816326530612	2.441174818487055
3.142857142857143	6.040816326530612	2.4391914607412843
3.4285714285714284	6.040816326530612	2.437208102995513
3.7142857142857144	6.040816326530612	2.5289141003486812
4.0	6.040816326530612	2.62184823521334
4.285714285714286	6.040816326530612	2.716537432215159
4.571428571428571	6.040816326530612	2.9008940902948304
4.857142857142857	6.040816326530612	3.041897906631926
5.142857142857143	6.040816326530612	3.112677748048318
5.428571428571429	6.040816326530612	3.18345758946472
5.714285714285714	6.040816326530612	3.2542374308811035
6.0	6.040816326530612	3.3250172722975067
6.285714285714286	6.040816326530612	3.3957971137139054
6.571428571428571	6.040816326530612	3.3997293318168653
6.857142857142857	6.040816326530612	3.3957039785942236
7.142857142857143	6.040816326530612	3.415677998776535
7.428571428571429	6.040816326530612	3.4734105214353574
7.714285714285714	6.040816326530612	3.5311430440941853
8.0	6.040816326530612	3.5600093082755095
8.285714285714286	6.040816326530612	3.533692752515413
8.571428571428571	6.040816326530612	3.481059646702141
8.857142857142858	6.040816326530612	3.428426540888857
9.142857142857142	6.040816326530612	3.41725617681695
9.428571428571429	6.040816326530612	3.4289058807050314
9.714285714285714	6.040816326530612	3.42524912010731
10.0	6.040816326530612	3.3594274644492987
10.285714285714286	6.040816326530612	3.2936058087912974
10.571428571428571	6.040816326530612	3.2277841531332823
10.857142857142858	6.040816326530612	3.16196249747528
11.142857142857142	6.040816326530612	3.0961408418172907
11.428571428571429	6.040816326530612	3.0254532698319405
11.714285714285714	6.040816326530612	2.930468936436342
12.0	6.040816326530612	2.874023947161127
12.285714285714286	6.040816326530612	2.843692323645026
12.571428571428571	6.040816326530612	2.813360700128932
12.857142857142858	6.040816326530612	2.763999523627262
13.142857142857142	6.040816326530612	2.6194905826267636
13.428571428571429	6.040816326530612	2.4749816416262806
13.714285714285714	6.040816326530612	2.330472700625798
14.0	6.040816326530612	2.211947777793612
14.285714285714286	6.040816326530612	2.127389808323725
14.571428571428571	6.040816326530612	2.05826796591879
14.857142857142858	6.040816326530612	1.9628825366439902
1.1428571428571428	6.36734693877551	2.3120841380588706
1.4285714285714286	6.36734693877551	2.402681056896529
1.7142857142857142	6.36734693877551	2.4681121649795235
2.0	6.36734693877551	2.4643497791056195
2.2857142857142856	6.36734693877551	2.450805189989037
2.5714285714285716	6.36734693877551	2.4372606008724644
2.857142857142857	6.36734693877551	2.432401305093573
3.142857142857143	6.36734693877551	2.430417947347798
3.4285714285714284	6.36734693877551	2.4284345896020194
3.7142857142857144	6.36734693877551	2.447965945323879
4.0	6.36734693877551	2.5578558263051234
4.285714285714286	6.36734693877551	2.6971510245643704
4.571428571428571	6.36734693877551	2.8661117408442083
4.857142857142857	6.36734693877551	3.0071155571812973
5.142857142857143	6.36734693877551	3.077895398597679
5.428571428571429	6.36734693877551	3.1486752400140823
5.714285714285714	6.36734693877551	3.2194550814304774
6.0	6.36734693877551	3.290234922846873
6.285714285714286	6.36734693877551	3.361014764263262
6.571428571428571	6.36734693877551	3.364946979616138
6.857142857142857	6.36734693877551	3.335843126144615
7.142857142857143	6.36734693877551	3.3935756488034565
7.428571428571429	6.36734693877551	3.4513081714622746
7.714285714285714	6.36734693877551	3.509040694121097
8.0	6.36734693877551	3.53790696281527
8.285714285714286	6.36734693877551	3.511590402542317
8.571428571428571	6.36734693877551	3.4589572967290647
8.857142857142858	6.36734693877551	3.406324190915767
9.142857142857142	6.36734693877551	3.356143453299719
9.428571428571429	6.36734693877551	3.3934601302863596
9.714285714285714	6.36734693877551	3.389803367462327
10.0	6.36734693877551	3.323981711804323
10.285714285714286	6.36734693877551	3.258160056146334
10.571428571428571	6.36734693877551	3.192338400488317
10.857142857142858	6.36734693877551	3.1265167448303064
11.142857142857142	6.36734693877551	3.095475219589082
11.428571428571429	6.36734693877551	3.026226390769372
11.714285714285714	6.36734693877551	2.931988616942028
12.0	6.36734693877551	2.8585689392475526
12.285714285714286	6.36734693877551	2.8109589348463806
12.571428571428571	6.36734693877551	2.78062731133028
12.857142857142858	6.36734693877551	2.7312661348286125
13.142857142857142	6.36734693877551	2.586757193828123
13.428571428571429	6.36734693877551	2.4422482528276266
13.714285714285714	6.36734693877551	2.3049202184175677
14.0	6.36734693877551	2.1892784232275213
14.285714285714286	6.36734693877551	2.1286126671279177
14.571428571428571	6.36734693877551	2.0594908247229973
14.857142857142858	6.36734693877551	1.9889503386768466
1.1428571428571428	6.6938775510204085	2.232037537337944
1.4285714285714286	6.6938775510204085	2.322634456175589
1.7142857142857142	6.6938775510204085	2.388065564258581
2.0	6.6938775510204085	2.3843031783846835
2.2857142857142856	6.6938775510204085	2.3707585892681156
2.5714285714285716	6.6938775510204085	2.357214000151539
2.857142857142857	6.6938775510204085	2.347279103013144
3.142857142857143	6.6938775510204085	2.345295745267374
3.4285714285714284	6.6938775510204085	2.3433123875215873
3.7142857142857144	6.6938775510204085	2.3239654089861443
4.0	6.6938775510204085	2.463260607245372
4.285714285714286	6.6938775510204085	2.6025558055045925
4.571428571428571	6.6938775510204085	2.7482376711336527
4.857142857142857	6.6938775510204085	2.88924148747074
5.142857142857143	6.6938775510204085	2.9600213288871244
5.428571428571429	6.6938775510204085	3.030801170303542
5.714285714285714	6.6938775510204085	3.1015810117199325
6.0	6.6938775510204085	3.172360853136329
6.285714285714286	6.6938775510204085	3.243140694552714
6.571428571428571	6.6938775510204085	3.2470729099055937
6.857142857142857	6.6938775510204085	3.2339364631848673
7.142857142857143	6.6938775510204085	3.2916689858436965
7.428571428571429	6.6938775510204085	3.3494015085025124
7.714285714285714	6.6938775510204085	3.4071340311613416
8.0	6.6938775510204085	3.436000294151052
8.285714285714286	6.6938775510204085	3.4096837395825537
8.571428571428571	6.6938775510204085	3.3570506337692936
8.857142857142858	6.6938775510204085	3.3044175279560113
9.142857142857142	6.6938775510204085	3.2517844221427668
9.428571428571429	6.6938775510204085	3.274750662299201
9.714285714285714	6.6938775510204085	3.271093901136626
10.0	6.6938775510204085	3.205272245478627
10.285714285714286	6.6938775510204085	3.1394505898206235
10.571428571428571	6.6938775510204085	3.073628934162607
10.857142857142858	6.6938775510204085	3.047847280718691
11.142857142857142	6.6938775510204085	3.038152099224062
11.428571428571429	6.6938775510204085	2.968903270404346
11.714285714285714	6.6938775510204085	2.8908409539798736
12.0	6.6938775510204085	2.8174212762853985
12.285714285714286	6.6938775510204085	2.744001598590921
12.571428571428571	6.6938775510204085	2.6705819208964585
12.857142857142858	6.6938775510204085	2.615972237791132
13.142857142857142	6.6938775510204085	2.4714632967906778
13.428571428571429	6.6938775510204085	2.326954355790171
13.714285714285714	6.6938775510204085	2.2022995496739455
14.0	6.6938775510204085	2.0866577544839036
14.285714285714286	6.6938775510204085	2.081033867264744
14.571428571428571	6.6938775510204085	2.01191202485982
14.857142857142858	6.6938775510204085	1.9875595604069112
1.1428571428571428	7.020408163265306	2.147561306527864
1.4285714285714286	7.020408163265306	2.238158225365482
1.7142857142857142	7.020408163265306	2.3035893334484747
2.0	7.020408163265306	2.2998269475746054
2.2857142857142856	7.020408163265306	2.2862823584580187
2.5714285714285716	7.020408163265306	2.2727377693414366
2.857142857142857	7.020408163265306	2.278574449607704
3.142857142857143	7.020408163265306	2.300314068879241
3.4285714285714284	7.020408163265306	2.3039373387550324
3.7142857142857144	7.020408163265306	2.253833950826773
4.0	7.020408163265306	2.3640595637576167
4.285714285714286	7.020408163265306	2.5033547620168415
4.571428571428571	7.020408163265306	2.642649960276081
4.857142857142857	7.020408163265306	2.7664796695368903
5.142857142857143	7.020408163265306	2.8372595109532694
5.428571428571429	7.020408163265306	2.90803935236968
5.714285714285714	7.020408163265306	2.9788191937860766
6.0	7.020408163265306	3.049599035202467
6.285714285714286	7.020408163265306	3.120378876618859
6.571428571428571	7.020408163265306	3.125941562432269
6.857142857142857	7.020408163265306	3.1371855747069795
7.142857142857143	7.020408163265306	3.185067951557965
7.428571428571429	7.020408163265306	3.2428004742167995
7.714285714285714	7.020408163265306	3.3005329968756154
8.0	7.020408163265306	3.329399259849975
8.285714285714286	7.020408163265306	3.3030827052968283
8.571428571428571	7.020408163265306	3.250449599483564
8.857142857142858	7.020408163265306	3.197816493670277
9.142857142857142	7.020408163265306	3.154932911671912
9.428571428571429	7.020408163265306	3.1511433288332196
9.714285714285714	7.020408163265306	3.1474865693276426
10.0	7.020408163265306	3.08166491366962
10.285714285714286	7.020408163265306	3.0158432580116123
10.571428571428571	7.020408163265306	2.9968473936103592
10.857142857142858	7.020408163265306	2.9871522121157312
11.142857142857142	7.020408163265306	2.977457030621075
11.428571428571429	7.020408163265306	2.920692517963244
11.714285714285714	7.020408163265306	2.8472728402687695
12.0	7.020408163265306	2.7738531625742944
12.285714285714286	7.020408163265306	2.70043348487982
12.571428571428571	7.020408163265306	2.6270138071853566
12.857142857142858	7.020408163265306	2.5381552477059053
13.142857142857142	7.020408163265306	2.372102279616845
13.428571428571429	7.020408163265306	2.210617657665599
13.714285714285714	7.020408163265306	2.094975862475553
14.0	7.020408163265306	2.0314928309436073
14.285714285714286	7.020408163265306	2.0306563144840486
14.571428571428571	7.020408163265306	1.9615344720791212
14.857142857142858	7.020408163265306	1.9741070447306388
1.1428571428571428	7.346938775510204	2.0965844515025838
1.4285714285714286	7.346938775510204	2.1594201462416094
1.7142857142857142	7.346938775510204	2.227678584283379
2.0	7.346938775510204	2.2378569721841277
2.2857142857142856	7.346938775510204	2.2480353600848595
2.5714285714285716	7.346938775510204	2.2582137479856073
2.857142857142857	7.346938775510204	2.27328891807577
3.142857142857143	7.346938775510204	2.295028537347303
3.4285714285714284	7.346938775510204	2.2986518071520825
3.7142857142857144	7.346938775510204	2.248548419294831
4.0	7.346938775510204	2.264858520269865
4.285714285714286	7.346938775510204	2.4041537185290918
4.571428571428571	7.346938775510204	2.5434489167883205
4.857142857142857	7.346938775510204	2.643717851603009
5.142857142857143	7.346938775510204	2.7144976930194415
5.428571428571429	7.346938775510204	2.785277534435836
5.714285714285714	7.346938775510204	2.856057375852214
6.0	7.346938775510204	2.926837217268619
6.285714285714286	7.346938775510204	3.0355320563667725
6.571428571428571	7.346938775510204	3.05239095349464
6.857142857142857	7.346938775510204	3.063634965769362
7.142857142857143	7.346938775510204	3.078466917272227
7.428571428571429	7.346938775510204	3.1361994399310626
7.714285714285714	7.346938775510204	3.193931962589888
8.0	7.346938775510204	3.222798225564231
8.285714285714286	7.346938775510204	3.1964816710111132
8.571428571428571	7.346938775510204	3.143848565197828
8.857142857142858	7.346938775510204	3.091215459384582
9.142857142857142	7.346938775510204	3.0810446834003633
9.428571428571429	7.346938775510204	3.0744251948421244
9.714285714285714	7.346938775510204	3.062185544837896
10.0	7.346938775510204	2.958057581860613
10.285714285714286	7.346938775510204	2.94584750650203
10.571428571428571	7.346938775510204	2.9361523250073875
10.857142857142858	7.346938775510204	2.9264571435127658
11.142857142857142	7.346938775510204	2.921991986415284
11.428571428571429	7.346938775510204	2.877124404252121
11.714285714285714	7.346938775510204	2.803704726557656
12.0	7.346938775510204	2.73028504886318
12.285714285714286	7.346938775510204	2.6568653711687125
12.571428571428571	7.346938775510204	2.583445693474242
12.857142857142858	7.346938775510204	2.4945871339947896
13.142857142857142	7.346938775510204	2.3285341659057246
13.428571428571429	7.346938775510204	2.179121607483686
13.714285714285714	7.346938775510204	2.060167190184649
14.0	7.346938775510204	2.038160834251123
14.285714285714286	7.346938775510204	2.016154478317584
14.571428571428571	7.346938775510204	1.941152124952529
14.857142857142858	7.346938775510204	1.9606545284645822
1.1428571428571428	7.673469387755102	2.1066870212174607
1.4285714285714286	7.673469387755102	2.159271685289469
1.7142857142857142	7.673469387755102	2.2275301233312343
2.0	7.673469387755102	2.23770851123198
2.2857142857142856	7.673469387755102	2.2478868991327134
2.5714285714285716	7.673469387755102	2.257923080863109
2.857142857142857	7.673469387755102	2.2682436749342054
3.142857142857143	7.673469387755102	2.289743005815372
3.4285714285714284	7.673469387755102	2.2933662757014863
3.7142857142857144	7.673469387755102	2.2432628877628975
4.0	7.673469387755102	2.18313882217308
4.285714285714286	7.673469387755102	2.304952675041355
4.571428571428571	7.673469387755102	2.4442478733005832
4.857142857142857	7.673469387755102	2.5414326766565107
5.142857142857143	7.673469387755102	2.591735875085572
5.428571428571429	7.673469387755102	2.6625157165019617
5.714285714285714	7.673469387755102	2.7373575700583777
6.0	7.673469387755102	2.8496695087437676
6.285714285714286	7.673469387755102	2.961981447429147
6.571428571428571	7.673469387755102	2.978840344557008
6.857142857142857	7.673469387755102	2.990084356831742
7.142857142857143	7.673469387755102	3.001328369106473
7.428571428571429	7.673469387755102	3.029598405645338
7.714285714285714	7.673469387755102	3.087330928304145
8.0	7.673469387755102	3.1161971924854934
8.285714285714286	7.673469387755102	3.0898806367253844
8.571428571428571	7.673469387755102	3.037247530912117
8.857142857142858	7.673469387755102	3.0137759436870697
9.142857142857142	7.673469387755102	3.0071564551288263
9.428571428571429	7.673469387755102	3.000536966570572
9.714285714285714	7.673469387755102	2.988297316566329
10.0	7.673469387755102	2.9372228651836787
10.285714285714286	7.673469387755102	2.8889276791542624
10.571428571428571	7.673469387755102	2.875457256404426
10.857142857142858	7.673469387755102	2.8709519109506654
11.142857142857142	7.673469387755102	2.8784238730884675
11.428571428571429	7.673469387755102	2.833556290541004
11.714285714285714	7.673469387755102	2.7601366128465443
12.0	7.673469387755102	2.6867169351520688
12.285714285714286	7.673469387755102	2.613297257457595
12.571428571428571	7.673469387755102	2.5398775797631252
12.857142857142858	7.673469387755102	2.451019020283656
13.142857142857142	7.673469387755102	2.285566026347785
13.428571428571429	7.673469387755102	2.1483802040691797
13.714285714285714	7.673469387755102	2.0850418011517493
14.0	7.673469387755102	2.063035445218223
14.285714285714286	7.673469387755102	2.0410290892846845
14.571428571428571	7.673469387755102	1.9660267359196295
14.857142857142858	7.673469387755102	1.9472020124934322
1.1428571428571428	8.0	2.1451555912241216
1.4285714285714286	8.0	2.1591232243373155
1.7142857142857142	8.0	2.2273816623790834
2.0	8.0	2.2375600502798325
2.2857142857142856	8.0	2.247738438180576
2.5714285714285716	8.0	2.257916826081326
2.857142857142857	8.0	2.2680952148477553
3.142857142857143	8.0	2.284457474283449
3.4285714285714284	8.0	2.2880807440882025
3.7142857142857144	8.0	2.2379773562309717
4.0	8.0	2.1778532906411465
4.285714285714286	8.0	2.205751631553609
4.571428571428571	8.0	2.345046829812839
4.857142857142857	8.0	2.442231633168741
5.142857142857143	8.0	2.473242958594396
5.428571428571429	8.0	2.5514950224353385
5.714285714285714	8.0	2.663806961120765
6.0	8.0	2.7761188998061326
6.285714285714286	8.0	2.888430838491522
6.571428571428571	8.0	2.9052897356193697
6.857142857142857	8.0	2.916533747894108
7.142857142857143	8.0	2.9277777601688273
7.428571428571429	8.0	2.9390217724435677
7.714285714285714	8.0	2.980729894018408
8.0	8.0	3.009596166260118
8.285714285714286	8.0	2.9832796024396666
8.571428571428571	8.0	2.9465072039737876
8.857142857142858	8.0	2.9398877154155185
9.142857142857142	8.0	2.9389695516928516
9.428571428571429	8.0	2.973243035339049
9.714285714285714	8.0	2.9705599671431866
10.0	8.0	2.92226478111375
10.285714285714286	8.0	2.8739695950843385
10.571428571428571	8.0	2.825674409054899
10.857142857142858	8.0	2.8273837972395715
11.142857142857142	8.0	2.8348557582723917
11.428571428571429	8.0	2.7899881768299095
11.714285714285714	8.0	2.716568499135439
12.0	8.0	2.643148821440967
12.285714285714286	8.0	2.569729143746487
12.571428571428571	8.0	2.496309466106374
12.857142857142858	8.0	2.407450906572536
13.142857142857142	8.0	2.2548246229332882
13.428571428571429	8.0	2.119485462950444
13.714285714285714	8.0	2.0974791066219503
14.0	8.0	2.075472750688422
14.285714285714286	8.0	2.053466395544794
14.571428571428571	8.0	1.9784640421797308
14.857142857142858	8.0	1.946404273540157
1.1428571428571428	8.326530612244898	2.2119901601541896
1.4285714285714286	8.326530612244898	2.1281895444849726
1.7142857142857142	8.326530612244898	2.196447982526743
2.0	8.326530612244898	2.206626370427492
2.2857142857142856	8.326530612244898	2.216804758328226
2.5714285714285716	8.326530612244898	2.22698314622897
2.857142857142857	8.326530612244898	2.2371615341297133
3.142857142857143	8.326530612244898	2.247833500865285
3.4285714285714284	8.326530612244898	2.251456771349071
3.7142857142857144	8.326530612244898	2.20135338281282
4.0	8.326530612244898	2.141229317222986
4.285714285714286	8.326530612244898	2.081105251633175
4.571428571428571	8.326530612244898	2.20439336621891
4.857142857142857	8.326530612244898	2.3015781695748183
5.142857142857143	8.326530612244898	2.3573093992609824
5.428571428571429	8.326530612244898	2.4392543478841215
5.714285714285714	8.326530612244898	2.551566286569522
6.0	8.326530612244898	2.663878225254898
6.285714285714286	8.326530612244898	2.7761901639402886
6.571428571428571	8.326530612244898	2.7930490610681433
6.857142857142857	8.326530612244898	2.804293073342871
7.142857142857143	8.326530612244898	2.8155370856176027
7.428571428571429	8.326530612244898	2.826781097892332
7.714285714285714	8.326530612244898	2.8380251101670844
8.0	8.326530612244898	2.8607457864853467
8.285714285714286	8.326530612244898	2.840512039641636
8.571428571428571	8.326530612244898	2.833892551083384
8.857142857142858	8.326530612244898	2.8553417976808513
9.142857142857142	8.326530612244898	2.8916313662316666
9.428571428571429	8.326530612244898	2.9259048490050183
9.714285714285714	8.326530612244898	2.923221781681998
10.0	8.326530612244898	2.8749265960400705
10.285714285714286	8.326530612244898	2.8266314096231495
10.571428571428571	8.326530612244898	2.778336223593726
10.857142857142858	8.326530612244898	2.7521156119882875
11.142857142857142	8.326530612244898	2.755826463685435
11.428571428571429	8.326530612244898	2.7109588816094723
11.714285714285714	8.326530612244898	2.6375392039150043
12.0	8.326530612244898	2.564119526220525
12.285714285714286	8.326530612244898	2.4906998485260465
12.571428571428571	8.326530612244898	2.4172801708315825
12.857142857142858	8.326530612244898	2.3284216113521294
13.142857142857142	8.326530612244898	2.19000337604267
13.428571428571429	8.326530612244898	2.1038323415152114
13.714285714285714	8.326530612244898	2.0818259855816774
14.0	8.326530612244898	2.0598196296481515
14.285714285714286	8.326530612244898	2.0378132737146073
14.571428571428571	8.326530612244898	1.9628109203495567
14.857142857142858	8.326530612244898	1.9851663435471352
1.1428571428571428	8.653061224489797	2.2788247295403985
1.4285714285714286	8.653061224489797	2.1925847891414296
1.7142857142857142	8.653061224489797	2.134729083840301
2.0	8.653061224489797	2.144907471741055
2.2857142857142856	8.653061224489797	2.1550858596417966
2.5714285714285716	8.653061224489797	2.1652642475425328
2.857142857142857	8.653061224489797	2.175442635443276
3.142857142857143	8.653061224489797	2.185621023344015
3.4285714285714284	8.653061224489797	2.1873174213261724
3.7142857142857144	8.653061224489797	2.133390967575728
4.0	8.653061224489797	2.0732669019858925
4.285714285714286	8.653061224489797	2.0131428363960797
4.571428571428571	8.653061224489797	2.0322139807102957
4.857142857142857	8.653061224489797	2.1624706392721387
5.142857142857143	8.653061224489797	2.2350140619667767
5.428571428571429	8.653061224489797	2.30755748466141
5.714285714285714	8.653061224489797	2.400635546487732
6.0	8.653061224489797	2.512947485173142
6.285714285714286	8.653061224489797	2.625259423858491
6.571428571428571	8.653061224489797	2.6421183209863486
6.857142857142857	8.653061224489797	2.6533623332610743
7.142857142857143	8.653061224489797	2.6646063455358133
7.428571428571429	8.653061224489797	2.6758503578105293
7.714285714285714	8.653061224489797	2.6915235694150343
8.0	8.653061224489797	2.7155510248291517
8.285714285714286	8.653061224489797	2.7030443737962884
8.571428571428571	8.653061224489797	2.7393339423471126
8.857142857142858	8.653061224489797	2.7756235108979137
9.142857142857142	8.653061224489797	2.8119130794487273
9.428571428571429	8.653061224489797	2.84618656382561
9.714285714285714	8.653061224489797	2.8435034948990614
10.0	8.653061224489797	2.795208308869647
10.285714285714286	8.653061224489797	2.7469131228402284
10.571428571428571	8.653061224489797	2.7125995545252026
10.857142857142858	8.653061224489797	2.6932131626887585
11.142857142857142	8.653061224489797	2.673826770852315
11.428571428571429	8.653061224489797	2.605694109819481
11.714285714285714	8.653061224489797	2.523048727261382
12.0	8.653061224489797	2.4496290495669033
12.285714285714286	8.653061224489797	2.376209371872437
12.571428571428571	8.653061224489797	2.302789694177967
12.857142857142858	8.653061224489797	2.2282881080277397
13.142857142857142	8.653061224489797	2.0945324554018088
13.428571428571429	8.653061224489797	2.072526099468286
13.714285714285714	8.653061224489797	2.05051974353474
14.0	8.653061224489797	2.028513387601217
14.285714285714286	8.653061224489797	2.006507031667664
14.571428571428571	8.653061224489797	1.9658565271200015
14.857142857142858	8.653061224489797	2.023928413554101
1.1428571428571428	8.979591836734693	2.345659298926595
1.4285714285714286	8.979591836734693	2.2587797993351773
1.7142857142857142	8.979591836734693	2.16555074543931
2.0	8.979591836734693	2.1035733714865934
2.2857142857142856	8.979591836734693	2.0933669609553585
2.5714285714285716	8.979591836734693	2.103545348856093
2.857142857142857	8.979591836734693	2.113723736756829
3.142857142857143	8.979591836734693	2.1239021246575684
3.4285714285714284	8.979591836734693	2.1255985226397334
3.7142857142857144	8.979591836734693	2.067065070168818
4.0	8.979591836734693	2.005304486748806
4.285714285714286	8.979591836734693	1.9598773942274095
4.571428571428571	8.979591836734693	1.9280893191393025
4.857142857142857	8.979591836734693	2.040175301977943
5.142857142857143	8.979591836734693	2.1127187246725603
5.428571428571429	8.979591836734693	2.1852621473672214
5.714285714285714	8.979591836734693	2.2578055700618584
6.0	8.979591836734693	2.362016745091289
6.285714285714286	8.979591836734693	2.474328683776674
6.571428571428571	8.979591836734693	2.4911875809045503
6.857142857142857	8.979591836734693	2.5024315931792707
7.142857142857143	8.979591836734693	2.513675605454001
7.428571428571429	8.979591836734693	2.5322965644073125
7.714285714285714	8.979591836734693	2.588011453031739
8.0	8.979591836734693	2.6281047754309723
8.285714285714286	8.979591836734693	2.6301822342818495
8.571428571428571	8.979591836734693	2.6596156555641732
8.857142857142858	8.979591836734693	2.6959052241149752
9.142857142857142	8.979591836734693	2.732194792665789
9.428571428571429	8.979591836734693	2.766468275439127
9.714285714285714	8.979591836734693	2.76378520811612
10.0	8.979591836734693	2.7154900220867044
10.285714285714286	8.979591836734693	2.673083497062108
10.571428571428571	8.979591836734693	2.6536971052256657
10.857142857142858	8.979591836734693	2.6343107133892127
11.142857142857142	8.979591836734693	2.6149243215527713
11.428571428571429	8.979591836734693	2.546791660519937
11.714285714285714	8.979591836734693	2.4476386464695326
12.0	8.979591836734693	2.348485632419134
12.285714285714286	8.979591836734693	2.2617188952188307
12.571428571428571	8.979591836734693	2.1923854257585966
12.857142857142858	8.979591836734693	2.1293870177342007
13.142857142857142	8.979591836734693	2.063226213354869
13.428571428571429	8.979591836734693	2.0412198574213427
13.714285714285714	8.979591836734693	2.0192135014878128
14.0	8.979591836734693	1.9972071455542748
14.285714285714286	8.979591836734693	1.9752007896207417
14.571428571428571	8.979591836734693	2.0042458379919124
14.857142857142858	8.979591836734693	2.0626904835610658
1.1428571428571428	9.306122448979592	2.3520900956040203
1.4285714285714286	9.306122448979592	2.2589595381335563
1.7142857142857142	9.306122448979592	2.1655909279853542
2.0	9.306122448979592	2.0908960251534072
2.2857142857142856	9.306122448979592	2.0316480622688973
2.5714285714285716	9.306122448979592	2.0418264501696557
2.857142857142857	9.306122448979592	2.0520048380703955
3.142857142857143	9.306122448979592	2.062183225971138
3.4285714285714284	9.306122448979592	2.0638796238822765
3.7142857142857144	9.306122448979592	2.024581330520199
4.0	9.306122448979592	1.98491322105125
4.285714285714286	9.306122448979592	1.953125145963146
4.571428571428571	9.306122448979592	1.921337070875035
4.857142857142857	9.306122448979592	1.9178799646837144
5.142857142857143	9.306122448979592	1.9904233873783417
5.428571428571429	9.306122448979592	2.062966810072978
5.714285714285714	9.306122448979592	2.1355102327676123
6.0	9.306122448979592	2.211086005009487
6.285714285714286	9.306122448979592	2.323397943694875
6.571428571428571	9.306122448979592	2.3402568408227604
6.857142857142857	9.306122448979592	2.3515008530974892
7.142857142857143	9.306122448979592	2.389026545547707
7.428571428571429	9.306122448979592	2.4671357315436113
7.714285714285714	9.306122448979592	2.5452449175395255
8.0	9.306122448979592	2.585338239938751
8.285714285714286	9.306122448979592	2.587415698789628
8.571428571428571	9.306122448979592	2.5894931576405202
8.857142857142858	9.306122448979592	2.616186937332034
9.142857142857142	9.306122448979592	2.6524765058828503
9.428571428571429	9.306122448979592	2.6867499871234326
9.714285714285714	9.306122448979592	2.684066921333189
10.0	9.306122448979592	2.6357717353037438
10.285714285714286	9.306122448979592	2.6141810477625693
10.571428571428571	9.306122448979592	2.59479465592612
10.857142857142858	9.306122448979592	2.575408264089653
11.142857142857142	9.306122448979592	2.5560218722532277
11.428571428571429	9.306122448979592	2.4878892112203843
11.714285714285714	9.306122448979592	2.3887361971699885
12.0	9.306122448979592	2.289583183119571
12.285714285714286	9.306122448979592	2.190430169069166
12.571428571428571	9.306122448979592	2.1109527496131193
12.857142857142858	9.306122448979592	2.0712284574953106
13.142857142857142	9.306122448979592	2.0365789082179875
13.428571428571429	9.306122448979592	2.0099136153744013
13.714285714285714	9.306122448979592	1.9879072594408527
14.0	9.306122448979592	1.9659009035073272
14.285714285714286	9.306122448979592	1.9438945475738088
14.571428571428571	9.306122448979592	2.004007909475162
14.857142857142858	9.306122448979592	2.066391242456307
1.1428571428571428	9.63265306122449	2.344724583922929
1.4285714285714286	9.63265306122449	2.2338319635160797
1.7142857142857142	9.63265306122449	2.1169358814287342
2.0	9.63265306122449	2.0343801205530383
2.2857142857142856	9.63265306122449	1.9818958458944067
2.5714285714285716	9.63265306122449	2.006242229045599
2.857142857142857	9.63265306122449	2.030588612196792
3.142857142857143	9.63265306122449	2.054934995347987
3.4285714285714284	9.63265306122449	2.0589927258700502
3.7142857142857144	9.63265306122449	2.0240725988065904
4.0	9.63265306122449	1.982168446268878
4.285714285714286	9.63265306122449	1.9463728976988972
4.571428571428571	9.63265306122449	1.91458482261078
4.857142857142857	9.63265306122449	1.8827967475226868
5.142857142857143	9.63265306122449	1.8681280500841353
5.428571428571429	9.63265306122449	1.9406714727787868
5.714285714285714	9.63265306122449	2.013214895473423
6.0	9.63265306122449	2.0857583181680655
6.285714285714286	9.63265306122449	2.1724672036131016
6.571428571428571	9.63265306122449	2.207328961467028
6.857142857142857	9.63265306122449	2.268150824059601
7.142857142857143	9.63265306122449	2.3462600100555058
7.428571428571429	9.63265306122449	2.4243691960514187
7.714285714285714	9.63265306122449	2.5024783820472996
8.0	9.63265306122449	2.542571704446557
8.285714285714286	9.63265306122449	2.544649163297442
8.571428571428571	9.63265306122449	2.5467266221483325
8.857142857142858	9.63265306122449	2.548804080999199
9.142857142857142	9.63265306122449	2.572758219099928
9.428571428571429	9.63265306122449	2.6070317020144262
9.714285714285714	9.63265306122449	2.604348634550254
10.0	9.63265306122449	2.574664990299484
10.285714285714286	9.63265306122449	2.555278598463036
10.571428571428571	9.63265306122449	2.5358922066265928
10.857142857142858	9.63265306122449	2.516505814790124
11.142857142857142	9.63265306122449	2.4971194229536855
11.428571428571429	9.63265306122449	2.428986761920845
11.714285714285714	9.63265306122449	2.329833747870448
12.0	9.63265306122449	2.2306807338200247
12.285714285714286	9.63265306122449	2.141533948139498
12.571428571428571	9.63265306122449	2.099024336296015
12.857142857142858	9.63265306122449	2.093249411420937
13.142857142857142	9.63265306122449	2.0585998621436135
13.428571428571429	9.63265306122449	2.0239503128662886
13.714285714285714	9.63265306122449	1.989300763588961
14.0	9.63265306122449	1.9546512143116388
14.285714285714286	9.63265306122449	1.9208920559937042
14.571428571428571	9.63265306122449	1.9797223849110743
14.857142857142858	9.63265306122449	2.0400902002948396
1.1428571428571428	9.959183673469388	2.302786021579793
1.4285714285714286	9.959183673469388	2.2006370421309627
1.7142857142857142	9.959183673469388	2.0837409600271637
2.0	9.959183673469388	1.9999937148188351
2.2857142857142856	9.959183673469388	1.9785691659814812
2.5714285714285716	9.959183673469388	2.002915549132675
2.857142857142857	9.959183673469388	2.02726193228387
3.142857142857143	9.959183673469388	2.051608315435069
3.4285714285714284	9.959183673469388	2.0556660459715435
3.7142857142857144	9.959183673469388	2.020745918893671
4.0	9.959183673469388	1.978841766355956
4.285714285714286	9.959183673469388	1.9369376138182466
4.571428571428571	9.959183673469388	1.9049531569251466
4.857142857142857	9.959183673469388	1.873165081837054
5.142857142857143	9.959183673469388	1.8150509053281096
5.428571428571429	9.959183673469388	1.8143591630105025
5.714285714285714	9.959183673469388	1.8951751243305095
6.0	9.959183673469388	1.9924564323876464
6.285714285714286	9.959183673469388	2.0897377404447575
6.571428571428571	9.959183673469388	2.144041114420188
6.857142857142857	9.959183673469388	2.2221503000959144
7.142857142857143	9.959183673469388	2.30025948609184
7.428571428571429	9.959183673469388	2.378368672087759
7.714285714285714	9.959183673469388	2.456477858083674
8.0	9.959183673469388	2.4965711804828974
8.285714285714286	9.959183673469388	2.4986486393337826
8.571428571428571	9.959183673469388	2.500726098184672
8.857142857142858	9.959183673469388	2.5028035570355467
9.142857142857142	9.959183673469388	2.5048810158864487
9.428571428571429	9.959183673469388	2.53283310684364
9.714285714285714	9.959183673469388	2.5317560816373295
10.0	9.959183673469388	2.5123696898008783
10.285714285714286	9.959183673469388	2.4929832979644244
10.571428571428571	9.959183673469388	2.4735969061279746
10.857142857142858	9.959183673469388	2.45421051429151
11.142857142857142	9.959183673469388	2.4348241224550833
11.428571428571429	9.959183673469388	2.3666914614222407
11.714285714285714	9.959183673469388	2.2675384473718365
12.0	9.959183673469388	2.168875777474004
12.285714285714286	9.959183673469388	2.094981516008171
12.571428571428571	9.959183673469388	2.0977363027138853
12.857142857142858	9.959183673469388	2.0919613778387993
13.142857142857142	9.959183673469388	2.057311828561475
13.428571428571429	9.959183673469388	2.0226622792841473
13.714285714285714	9.959183673469388	1.9880127300068198
14.0	9.959183673469388	1.9533631807294982
14.285714285714286	9.959183673469388	1.932231071392566
14.571428571428571	9.959183673469388	1.9916965793346182
14.857142857142858	9.959183673469388	2.0460414898184065
1.1428571428571428	10.285714285714286	2.2751571453045583
1.4285714285714286	10.285714285714286	2.1741823980553137
1.7142857142857142	10.285714285714286	2.0653689782836135
2.0	10.285714285714286	1.9803603083287515
2.2857142857142856	10.285714285714286	1.9273373678938723
2.5714285714285716	10.285714285714286	1.9516837510450618
2.857142857142857	10.285714285714286	1.9760301341962627
3.142857142857143	10.285714285714286	2.000376517347461
3.4285714285714284	10.285714285714286	2.004434247869506
3.7142857142857144	10.285714285714286	1.9695141208060587
4.0	10.285714285714286	1.927609968268341
4.285714285714286	10.285714285714286	1.8857058157306366
4.571428571428571	10.285714285714286	1.8463713963160107
4.857142857142857	10.285714285714286	1.814583321227902
5.142857142857143	10.285714285714286	1.7564691447189773
5.428571428571429	10.285714285714286	1.750873292330894
5.714285714285714	10.285714285714286	1.803459490660691
6.0	10.285714285714286	1.8881136548134192
6.285714285714286	10.285714285714286	2.005310085406917
6.571428571428571	10.285714285714286	2.056818385786084
6.857142857142857	10.285714285714286	2.121171973510288
7.142857142857143	10.285714285714286	2.1992811595062376
7.428571428571429	10.285714285714286	2.2773903455021243
7.714285714285714	10.285714285714286	2.355499531498041
8.0	10.285714285714286	2.3955928538972717
8.285714285714286	10.285714285714286	2.3976703127481382
8.571428571428571	10.285714285714286	2.3997477715990403
8.857142857142858	10.285714285714286	2.401825230449915
9.142857142857142	10.285714285714286	2.4147725965330933
9.428571428571429	10.285714285714286	2.4394869352187336
9.714285714285714	10.285714285714286	2.436984406335325
10.0	10.285714285714286	2.3923959203790766
10.285714285714286	10.285714285714286	2.37300952854263
10.571428571428571	10.285714285714286	2.353623136706185
10.857142857142858	10.285714285714286	2.3342367448697217
11.142857142857142	10.285714285714286	2.314850353033279
11.428571428571429	10.285714285714286	2.2467176920004377
11.714285714285714	10.285714285714286	2.147564677950037
12.0	10.285714285714286	2.0672540704757987
12.285714285714286	10.285714285714286	2.052813089902105
12.571428571428571	10.285714285714286	2.0745516987900423
12.857142857142858	10.285714285714286	2.068776773914969
13.142857142857142	10.285714285714286	2.0341272246376447
13.428571428571429	10.285714285714286	1.9994776753603185
13.714285714285714	10.285714285714286	1.96482812608299
14.0	10.285714285714286	1.9301785768056643
14.285714285714286	10.285714285714286	1.9485587983919708
14.571428571428571	10.285714285714286	2.0029037088757593
14.857142857142858	10.285714285714286	2.0572486193595467
1.1428571428571428	10.612244897959183	2.2475282690293352
1.4285714285714286	10.612244897959183	2.1465535217800933
1.7142857142857142	10.612244897959183	2.0455787745308354
2.0	10.612244897959183	1.9607269018386737
2.2857142857142856	10.612244897959183	1.8794619841253566
2.5714285714285716	10.612244897959183	1.900451952957457
2.857142857142857	10.612244897959183	1.9247983361086476
3.142857142857143	10.612244897959183	1.949144719259845
3.4285714285714284	10.612244897959183	1.9532024497819052
3.7142857142857144	10.612244897959183	1.9182823227184365
4.0	10.612244897959183	1.876378170180728
4.285714285714286	10.612244897959183	1.8344740176430108
4.571428571428571	10.612244897959183	1.7925698651053055
4.857142857142857	10.612244897959183	1.7560015606187673
5.142857142857143	10.612244897959183	1.7352948358855291
5.428571428571429	10.612244897959183	1.7312413205540498
5.714285714285714	10.612244897959183	1.7595181758420098
6.0	10.612244897959183	1.817784324516297
6.285714285714286	10.612244897959183	1.9353418749067464
6.571428571428571	10.612244897959183	1.9868501752858985
6.857142857142857	10.612244897959183	2.034473225648315
7.142857142857143	10.612244897959183	2.098302832920573
7.428571428571429	10.612244897959183	2.1764120189164946
7.714285714285714	10.612244897959183	2.2545212049124093
8.0	10.612244897959183	2.2946145273116185
8.285714285714286	10.612244897959183	2.296691986162517
8.571428571428571	10.612244897959183	2.298769445013389
8.857142857142858	10.612244897959183	2.312130869343393
9.142857142857142	10.612244897959183	2.3382989900224436
9.428571428571429	10.612244897959183	2.363013328708096
9.714285714285714	10.612244897959183	2.3605107998246693
10.0	10.612244897959183	2.3154653257130837
10.285714285714286	10.612244897959183	2.2704198516015137
10.571428571428571	10.612244897959183	2.2336493672843574
10.857142857142858	10.612244897959183	2.2142629754479284
11.142857142857142	10.612244897959183	2.1948765836114674
11.428571428571429	10.612244897959183	2.1267439225786506
11.714285714285714	10.612244897959183	2.039526624943427
12.0	10.612244897959183	2.0035421552560386
12.285714285714286	10.612244897959183	2.02962848597827
12.571428571428571	10.612244897959183	2.05136709491682
12.857142857142858	10.612244897959183	2.045592169991133
13.142857142857142	10.612244897959183	2.010942620713808
13.428571428571429	10.612244897959183	1.9762930714364817
13.714285714285714	10.612244897959183	1.941643522159164
14.0	10.612244897959183	1.910785790762974
14.285714285714286	10.612244897959183	1.9597659279331028
14.571428571428571	10.612244897959183	2.014110838416901
14.857142857142858	10.612244897959183	2.0684557489006874
1.1428571428571428	10.938775510204081	2.2198993927541046
1.4285714285714286	10.938775510204081	2.1189246455048556
1.7142857142857142	10.938775510204081	2.0179498982556074
2.0	10.938775510204081	1.9410934953485746
2.2857142857142856	10.938775510204081	1.8598285776352752
2.5714285714285716	10.938775510204081	1.8492201548698504
2.857142857142857	10.938775510204081	1.8735665380210236
3.142857142857143	10.938775510204081	1.897912921172237
3.4285714285714284	10.938775510204081	1.901970651694299
3.7142857142857144	10.938775510204081	1.8670505246308426
4.0	10.938775510204081	1.825146372093129
4.285714285714286	10.938775510204081	1.7832422195554152
4.571428571428571	10.938775510204081	1.7643627456155286
4.857142857142857	10.938775510204081	1.7741142287606708
5.142857142857143	10.938775510204081	1.76245174050311
5.428571428571429	10.938775510204081	1.742309229998188
5.714285714285714	10.938775510204081	1.7221667194932657
6.0	10.938775510204081	1.7478161140161168
6.285714285714286	10.938775510204081	1.8653736644065573
6.571428571428571	10.938775510204081	1.9168819647857211
6.857142857142857	10.938775510204081	1.9645050151481334
7.142857142857143	10.938775510204081	2.0121280655105447
7.428571428571429	10.938775510204081	2.075433692330872
7.714285714285714	10.938775510204081	2.153542878326777
8.0	10.938775510204081	2.1936362007259955
8.285714285714286	10.938775510204081	2.19571365957688
8.571428571428571	10.938775510204081	2.2094891421536964
8.857142857142858	10.938775510204081	2.235657262832739
9.142857142857142	10.938775510204081	2.261825383511793
9.428571428571429	10.938775510204081	2.286539720168202
9.714285714285714	10.938775510204081	2.28403719331401
10.0	10.938775510204081	2.2389917192024313
10.285714285714286	10.938775510204081	2.1939462450908493
10.571428571428571	10.938775510204081	2.148900770979264
10.857142857142858	10.938775510204081	2.1038552968676747
11.142857142857142	10.938775510204081	2.0749028151091746
11.428571428571429	10.938775510204081	2.011799179411083
11.714285714285714	10.938775510204081	1.954271220609962
12.0	10.938775510204081	1.9803575513322094
12.285714285714286	10.938775510204081	2.0064438820544375
12.571428571428571	10.938775510204081	2.0281824909666692
12.857142857142858	10.938775510204081	2.0224075660672973
13.142857142857142	10.938775510204081	1.987758016789972
13.428571428571429	10.938775510204081	1.953108467512652
13.714285714285714	10.938775510204081	1.9188059650269587
14.0	10.938775510204081	1.916628146990456
14.285714285714286	10.938775510204081	1.9709730574742366
14.571428571428571	10.938775510204081	2.0253179679580384
14.857142857142858	10.938775510204081	2.0796628784418303
1.1428571428571428	11.26530612244898	2.1922705164788643
1.4285714285714286	11.26530612244898	2.091295769229622
1.7142857142857142	11.26530612244898	1.9903210219803857
2.0	11.26530612244898	1.918465474236493
2.2857142857142856	11.26530612244898	1.8463795133322904
2.5714285714285716	11.26530612244898	1.7979883567822406
2.857142857142857	11.26530612244898	1.8223347399334315
3.142857142857143	11.26530612244898	1.8466811230846252
3.4285714285714284	11.26530612244898	1.8507388536211025
3.7142857142857144	11.26530612244898	1.8158187265432382
4.0	11.26530612244898	1.7814932526890295
4.285714285714286	11.26530612244898	1.7974502226336375
4.571428571428571	11.26530612244898	1.813407192578243
4.857142857142857	11.26530612244898	1.8231586747514061
5.142857142857143	11.26530612244898	1.8112675440782091
5.428571428571429	11.26530612244898	1.7825086540566435
5.714285714285714	11.26530612244898	1.76236614355172
6.0	11.26530612244898	1.7422236330468082
6.285714285714286	11.26530612244898	1.795405453906383
6.571428571428571	11.26530612244898	1.8469137542855414
6.857142857142857	11.26530612244898	1.894536804647959
7.142857142857143	11.26530612244898	1.942159855010361
7.428571428571429	11.26530612244898	1.989782905372779
7.714285714285714	11.26530612244898	2.052564551741144
8.0	11.26530612244898	2.09265787414039
8.285714285714286	11.26530612244898	2.1068474149639655
8.571428571428571	11.26530612244898	2.133015535643038
8.857142857142858	11.26530612244898	2.159183656322096
9.142857142857142	11.26530612244898	2.185351777001138
9.428571428571429	11.26530612244898	2.210066113657538
9.714285714285714	11.26530612244898	2.20756358680336
10.0	11.26530612244898	2.162518112691779
10.285714285714286	11.26530612244898	2.117472638580198
10.571428571428571	11.26530612244898	2.072427164468607
10.857142857142858	11.26530612244898	2.0273816903570285
11.142857142857142	11.26530612244898	1.9823362162454432
11.428571428571429	11.26530612244898	1.917152411724917
11.714285714285714	11.26530612244898	1.9310866166861427
12.0	11.26530612244898	1.9571729474083703
12.285714285714286	11.26530612244898	1.983259278130611
12.571428571428571	11.26530612244898	2.0049978870183507
12.857142857142858	11.26530612244898	1.9992229621434654
13.142857142857142	11.26530612244898	1.9645734128661396
13.428571428571429	11.26530612244898	1.9299238635888125
13.714285714285714	11.26530612244898	1.9016335487143436
14.0	11.26530612244898	1.9566454732593472
14.285714285714286	11.26530612244898	2.0109903837431347
14.571428571428571	11.26530612244898	2.0653352942269376
14.857142857142858	11.26530612244898	2.1196802047107246
1.1428571428571428	11.591836734693878	2.1978289297169984
1.4285714285714286	11.591836734693878	2.0968541824677724
1.7142857142857142	11.591836734693878	1.995879435218506
2.0	11.591836734693878	1.9264466760362406
2.2857142857142856	11.591836734693878	1.8569200053783574
2.5714285714285716	11.591836734693878	1.785260260876374
2.857142857142857	11.591836734693878	1.771102941845843
3.142857142857143	11.591836734693878	1.7954493249970367
3.4285714285714284	11.591836734693878	1.7995070555436679
3.7142857142857144	11.591836734693878	1.7928082355085948
4.0	11.591836734693878	1.8087652054532022
4.285714285714286	11.591836734693878	1.8247221753978105
4.571428571428571	11.591836734693878	1.8406791453424183
4.857142857142857	11.591836734693878	1.8504306269692155
5.142857142857143	11.591836734693878	1.8385394968423903
5.428571428571429	11.591836734693878	1.8079623049377882
5.714285714285714	11.591836734693878	1.7799793735718934
6.0	11.591836734693878	1.7598368630669696
6.285714285714286	11.591836734693878	1.7396943525620454
6.571428571428571	11.591836734693878	1.776945543785366
6.857142857142857	11.591836734693878	1.8245685941477978
7.142857142857143	11.591836734693878	1.8799685830140551
7.428571428571429	11.591836734693878	1.9511142105096404
7.714285714285714	11.591836734693878	2.0212939290422796
8.0	11.591836734693878	2.0339631153541067
8.285714285714286	11.591836734693878	2.030373808453338
8.571428571428571	11.591836734693878	2.0565419291324107
8.857142857142858	11.591836734693878	2.082710049811453
9.142857142857142	11.591836734693878	2.1088781704905024
9.428571428571429	11.591836734693878	2.1335925071469024
9.714285714285714	11.591836734693878	2.1310899802927263
10.0	11.591836734693878	2.0860445061811554
10.285714285714286	11.591836734693878	2.040999032069562
10.571428571428571	11.591836734693878	1.9959535579579715
10.857142857142858	11.591836734693878	1.9509080838463664
11.142857142857142	11.591836734693878	1.9237402722877033
11.428571428571429	11.591836734693878	1.9222118355915707
11.714285714285714	11.591836734693878	1.9314892181207672
12.0	11.591836734693878	1.940766600649966
12.285714285714286	11.591836734693878	1.960074674206775
12.571428571428571	11.591836734693878	1.9818132830947288
12.857142857142858	11.591836734693878	1.9760383582196415
13.142857142857142	11.591836734693878	1.9413888089423175
13.428571428571429	11.591836734693878	1.9096537229783461
13.714285714285714	11.591836734693878	1.9538299574318998
14.0	11.591836734693878	2.00901002669728
14.285714285714286	11.591836734693878	2.0633549371810798
14.571428571428571	11.591836734693878	2.1176998476648667
14.857142857142858	11.591836734693878	2.172044758148664
1.1428571428571428	11.918367346938776	2.2002959233736403
1.4285714285714286	11.918367346938776	2.0986670122138524
1.7142857142857142	11.918367346938776	1.997165529633202
2.0	11.918367346938776	1.927042767505789
2.2857142857142856	11.918367346938776	1.8563729316791597
2.5714285714285716	11.918367346938776	1.7823170141796036
2.857142857142857	11.918367346938776	1.7388068653475082
3.142857142857143	11.918367346938776	1.766555331247727
3.4285714285714284	11.918367346938776	1.7902679948626794
3.7142857142857144	11.918367346938776	1.8062249648072932
4.0	11.918367346938776	1.8221819347518953
4.285714285714286	11.918367346938776	1.8381389046965015
4.571428571428571	11.918367346938776	1.854095874641117
4.857142857142857	11.918367346938776	1.863847356814272
5.142857142857143	11.918367346938776	1.851956226141084
5.428571428571429	11.918367346938776	1.8213790342364753
5.714285714285714	11.918367346938776	1.7908018423318564
6.0	11.918367346938776	1.763077060637027
6.285714285714286	11.918367346938776	1.7429345501321039
6.571428571428571	11.918367346938776	1.7227920396271734
6.857142857142857	11.918367346938776	1.7927130575162755
7.142857142857143	11.918367346938776	1.863858685011854
7.428571428571429	11.918367346938776	1.935004312507436
7.714285714285714	11.918367346938776	1.9766504841575951
8.0	11.918367346938776	1.9578652168655193
8.285714285714286	11.918367346938776	1.9222405421997186
8.571428571428571	11.918367346938776	1.9467487673127906
8.857142857142858	11.918367346938776	1.972916887991849
9.142857142857142	11.918367346938776	1.9990850086708853
9.428571428571429	11.918367346938776	2.023799347356528
9.714285714285714	11.918367346938776	2.021296818473095
10.0	11.918367346938776	1.9762513443615166
10.285714285714286	11.918367346938776	1.9312058702499293
10.571428571428571	11.918367346938776	1.8861603961383362
10.857142857142858	11.918367346938776	1.8707743975666302
11.142857142857142	11.918367346938776	1.90040288232351
11.428571428571429	11.918367346938776	1.9096802648527031
11.714285714285714	11.918367346938776	1.9189576473819
12.0	11.918367346938776	1.9282350299111028
12.285714285714286	11.918367346938776	1.93751241244029
12.571428571428571	11.918367346938776	1.9452435645070416
12.857142857142858	11.918367346938776	1.9380678939503195
13.142857142857142	11.918367346938776	1.8950366553305642
13.428571428571429	11.918367346938776	1.8994040555903335
13.714285714285714	11.918367346938776	1.9538204430384827
14.0	11.918367346938776	2.012338012536869
14.285714285714286	11.918367346938776	2.070846067641825
14.571428571428571	11.918367346938776	2.129354122746748
14.857142857142858	11.918367346938776	2.1878621778516782
1.1428571428571428	12.244897959183673	2.1781981742099576
1.4285714285714286	12.244897959183673	2.07405940597775
1.7142857142857142	12.244897959183673	1.9699206377455316
2.0	12.244897959183673	1.8949211913171928
2.2857142857142856	12.244897959183673	1.8220713466535785
2.5714285714285716	12.244897959183673	1.7532191200878535
2.857142857142857	12.244897959183673	1.7333197642971745
3.142857142857143	12.244897959183673	1.7850016172828154
3.4285714285714284	12.244897959183673	1.803684724161384
3.7142857142857144	12.244897959183673	1.8196416941059812
4.0	12.244897959183673	1.8355986640505964
4.285714285714286	12.244897959183673	1.851555633995205
4.571428571428571	12.244897959183673	1.8675126039398169
4.857142857142857	12.244897959183673	1.8772640861129684
5.142857142857143	12.244897959183673	1.8653729554397853
5.428571428571429	12.244897959183673	1.834795763535162
5.714285714285714	12.244897959183673	1.8042185716305479
6.0	12.244897959183673	1.7736413797259414
6.285714285714286	12.244897959183673	1.7461747477021619
6.571428571428571	12.244897959183673	1.726032237197234
6.857142857142857	12.244897959183673	1.7766031595140728
7.142857142857143	12.244897959183673	1.8477487870096547
7.428571428571429	12.244897959183673	1.9062318433986218
7.714285714285714	12.244897959183673	1.9064418155816527
8.0	12.244897959183673	1.8563828246262595
8.285714285714286	12.244897959183673	1.8231504253118924
8.571428571428571	12.244897959183673	1.8249296374829427
8.857142857142858	12.244897959183673	1.8419203729703923
9.142857142857142	12.244897959183673	1.8680884936494433
9.428571428571429	12.244897959183673	1.8928028303058575
9.714285714285714	12.244897959183673	1.890300303451662
10.0	12.244897959183673	1.8452548293400761
10.285714285714286	12.244897959183673	1.8002093552284952
10.571428571428571	12.244897959183673	1.7886594025373732
10.857142857142858	12.244897959183673	1.8502681909694623
11.142857142857142	12.244897959183673	1.8798966757263322
11.428571428571429	12.244897959183673	1.889174058255537
11.714285714285714	12.244897959183673	1.8984514407847337
12.0	12.244897959183673	1.907728823313935
12.285714285714286	12.244897959183673	1.9170062058431316
12.571428571428571	12.244897959183673	1.9247373578677591
12.857142857142858	12.244897959183673	1.9175616873531567
13.142857142857142	12.244897959183673	1.8831172905342122
13.428571428571429	12.244897959183673	1.899201955522256
13.714285714285714	12.244897959183673	1.9532238894569254
14.0	12.244897959183673	2.011779372424252
14.285714285714286	12.244897959183673	2.070334855391586
14.571428571428571	12.244897959183673	2.128890338358916
14.857142857142858	12.244897959183673	2.187445821326243
1.1428571428571428	12.571428571428571	2.146546061678098
1.4285714285714286	12.571428571428571	2.0424072934458906
1.7142857142857142	12.571428571428571	1.9382685252136724
2.0	12.571428571428571	1.8606196062915994
2.2857142857142856	12.571428571428571	1.7877697616279824
2.5714285714285716	12.571428571428571	1.7189175350622679
2.857142857142857	12.571428571428571	1.7546428899116737
3.142857142857143	12.571428571428571	1.8063247428973206
3.4285714285714284	12.571428571428571	1.8203540942462537
3.7142857142857144	12.571428571428571	1.833058423404696
4.0	12.571428571428571	1.8490153933492977
4.285714285714286	12.571428571428571	1.8649723632939077
4.571428571428571	12.571428571428571	1.880929333238515
4.857142857142857	12.571428571428571	1.8906808154116685
5.142857142857143	12.571428571428571	1.8787896847384922
5.428571428571429	12.571428571428571	1.8482124928338717
5.714285714285714	12.571428571428571	1.8176353009292505
6.0	12.571428571428571	1.7870581090246382
6.285714285714286	12.571428571428571	1.7564809171200206
6.571428571428571	12.571428571428571	1.7355177453419461
6.857142857142857	12.571428571428571	1.760493261511873
7.142857142857143	12.571428571428571	1.8104219528064756
7.428571428571429	12.571428571428571	1.8327880508567074
7.714285714285714	12.571428571428571	1.8051721147327893
8.0	12.571428571428571	1.7549004323869923
8.285714285714286	12.571428571428571	1.727832215894491
8.571428571428571	12.571428571428571	1.7296114280655335
8.857142857142858	12.571428571428571	1.731390640236584
9.142857142857142	12.571428571428571	1.7370919786280172
9.428571428571429	12.571428571428571	1.7618063220934035
9.714285714285714	12.571428571428571	1.7593037884302518
10.0	12.571428571428571	1.714258314318642
10.285714285714286	12.571428571428571	1.7065444075081189
10.571428571428571	12.571428571428571	1.7681531959402133
10.857142857142858	12.571428571428571	1.8297619843723059
11.142857142857142	12.571428571428571	1.8593904691291745
11.428571428571429	12.571428571428571	1.868667851658369
11.714285714285714	12.571428571428571	1.8779452341875684
12.0	12.571428571428571	1.8872226167167643
12.285714285714286	12.571428571428571	1.8964999992459781
12.571428571428571	12.571428571428571	1.9070553137652602
12.857142857142858	12.571428571428571	1.901455803032892
13.142857142857142	12.571428571428571	1.8678587383600016
13.428571428571429	12.571428571428571	1.8915773374597133
13.714285714285714	12.571428571428571	1.952627335875361
14.0	12.571428571428571	2.0111828188426832
14.285714285714286	12.571428571428571	2.0697383018100206
14.571428571428571	12.571428571428571	2.12829378477735
14.857142857142858	12.571428571428571	2.186849267744677
1.1428571428571428	12.89795918367347	2.1148939491462304
1.4285714285714286	12.89795918367347	2.0107551809139927
1.7142857142857142	12.89795918367347	1.9066164126818126
2.0	12.89795918367347	1.8263180212660206
2.2857142857142856	12.89795918367347	1.7534681766023927
2.5714285714285716	12.89795918367347	1.7242841625405338
2.857142857142857	12.89795918367347	1.7759660155261567
3.142857142857143	12.89795918367347	1.827647868511796
3.4285714285714284	12.89795918367347	1.8416772198607603
3.7142857142857144	12.89795918367347	1.8481760708476465
4.0	12.89795918367347	1.8624321226480092
4.285714285714286	12.89795918367347	1.878389092592613
4.571428571428571	12.89795918367347	1.8943460625372208
4.857142857142857	12.89795918367347	1.9040975447103854
5.142857142857143	12.89795918367347	1.8922064140371835
5.428571428571429	12.89795918367347	1.8616292221325597
5.714285714285714	12.89795918367347	1.8310520302279543
6.0	12.89795918367347	1.805986647881074
6.285714285714286	12.89795918367347	1.790233897473507
6.571428571428571	12.89795918367347	1.774481147065954
6.857142857142857	12.89795918367347	1.7214307829557143
7.142857142857143	12.89795918367347	1.7591342861317616
7.428571428571429	12.89795918367347	1.753961404839329
7.714285714285714	12.89795918367347	1.7036897224935248
8.0	12.89795918367347	1.6534180401477272
8.285714285714286	12.89795918367347	1.6325140064770842
8.571428571428571	12.89795918367347	1.63429321864812
8.857142857142858	12.89795918367347	1.6360724308191639
9.142857142857142	12.89795918367347	1.63785164299021
9.428571428571429	12.89795918367347	1.639532010035861
9.714285714285714	12.89795918367347	1.6360132791412845
10.0	12.89795918367347	1.6244294124788627
10.285714285714286	12.89795918367347	1.6860382009109534
10.571428571428571	12.89795918367347	1.7476469893430402
10.857142857142858	12.89795918367347	1.809255777775137
11.142857142857142	12.89795918367347	1.838884262531998
11.428571428571429	12.89795918367347	1.8481616450612028
11.714285714285714	12.89795918367347	1.857439027590396
12.0	12.89795918367347	1.8667164101196008
12.285714285714286	12.89795918367347	1.8788395042015917
12.571428571428571	12.89795918367347	1.8934663553221212
12.857142857142858	12.89795918367347	1.8878668445476234
13.142857142857142	12.89795918367347	1.854269779874718
13.428571428571429	12.89795918367347	1.8206727152018183
13.714285714285714	12.89795918367347	1.8611681702544285
14.0	12.89795918367347	1.9306708722687211
14.285714285714286	12.89795918367347	2.0001735742830036
14.571428571428571	12.89795918367347	2.0696762762973067
14.857142857142858	12.89795918367347	2.1391789783115907
1.1428571428571428	13.224489795918368	2.107985283046052
1.4285714285714286	13.224489795918368	2.003846514813807
1.7142857142857142	13.224489795918368	1.8997077465816261
2.0	13.224489795918368	1.8165018470900995
2.2857142857142856	13.224489795918368	1.7436520024264877
2.5714285714285716	13.224489795918368	1.7420534338608589
2.857142857142857	13.224489795918368	1.7937352868464917
3.142857142857143	13.224489795918368	1.8454171398321542
3.4285714285714284	13.224489795918368	1.8594464911810753
3.7142857142857144	13.224489795918368	1.8659453421679695
4.0	13.224489795918368	1.8736127303811427
4.285714285714286	13.224489795918368	1.889569700325748
4.571428571428571	13.224489795918368	1.9055266702703573
4.857142857142857	13.224489795918368	1.9152781524434968
5.142857142857143	13.224489795918368	1.9033870217703277
5.428571428571429	13.224489795918368	1.8745168604907647
5.714285714285714	13.224489795918368	1.8587641100832109
6.0	13.224489795918368	1.84301135967566
6.285714285714286	13.224489795918368	1.8272586092681067
6.571428571428571	13.224489795918368	1.8115058588605524
6.857142857142857	13.224489795918368	1.7564711316769859
7.142857142857143	13.224489795918368	1.7061333721466507
7.428571428571429	13.224489795918368	1.6704215970080574
7.714285714285714	13.224489795918368	1.620149914662239
8.0	13.224489795918368	1.5698782323164495
8.285714285714286	13.224489795918368	1.5371957970596644
8.571428571428571	13.224489795918368	1.5389750092307075
8.857142857142858	13.224489795918368	1.5407542214017493
9.142857142857142	13.224489795918368	1.542533433572789
9.428571428571429	13.224489795918368	1.5571361895326135
9.714285714285714	13.224489795918368	1.5790982425494897
10.0	13.224489795918368	1.6227330488214307
10.285714285714286	13.224489795918368	1.6663678550933578
10.571428571428571	13.224489795918368	1.727140782745865
10.857142857142858	13.224489795918368	1.7887495711779575
11.142857142857142	13.224489795918368	1.8183780559348452
11.428571428571429	13.224489795918368	1.8276554384640384
11.714285714285714	13.224489795918368	1.8369328209932392
12.0	13.224489795918368	1.8476983243238667
12.285714285714286	13.224489795918368	1.8652505457162976
12.571428571428571	13.224489795918368	1.8798773971694158
12.857142857142858	13.224489795918368	1.874277886062341
13.142857142857142	13.224489795918368	1.8406808213894443
13.428571428571429	13.224489795918368	1.8070837567165476
13.714285714285714	13.224489795918368	1.7826463292907286
14.0	13.224489795918368	1.852149031305018
14.285714285714286	13.224489795918368	1.9216517333193082
14.571428571428571	13.224489795918368	1.9911544353336104
14.857142857142858	13.224489795918368	2.060657137347898
1.1428571428571428	13.551020408163266	2.1072624785537837
1.4285714285714286	13.551020408163266	2.0031237103215798
1.7142857142857142	13.551020408163266	1.8989849420893687
2.0	13.551020408163266	1.8128070256266255
2.2857142857142856	13.551020408163266	1.739957180963013
2.5714285714285716	13.551020408163266	1.7398417487961204
2.857142857142857	13.551020408163266	1.7915236017817615
3.142857142857143	13.551020408163266	1.8432054547674055
3.4285714285714284	13.551020408163266	1.8572348061163435
3.7142857142857144	13.551020408163266	1.8637336571032292
4.0	13.551020408163266	1.8702325080901385
4.285714285714286	13.551020408163266	1.8858678689043344
4.571428571428571	13.551020408163266	1.9018248388489352
4.857142857142857	13.551020408163266	1.911576321022098
5.142857142857143	13.551020408163266	1.900757325511064
5.428571428571429	13.551020408163266	1.8850045751035025
5.714285714285714	13.551020408163266	1.8692518246959442
6.0	13.551020408163266	1.853499074288401
6.285714285714286	13.551020408163266	1.8377463238808431
6.571428571428571	13.551020408163266	1.8219935734732815
6.857142857142857	13.551020408163266	1.7669588462897234
7.142857142857143	13.551020408163266	1.709613414532182
7.428571428571429	13.551020408163266	1.6522679827746392
7.714285714285714	13.551020408163266	1.6021074531100254
8.0	13.551020408163266	1.5534575891858065
8.285714285714286	13.551020408163266	1.483141827849289
8.571428571428571	13.551020408163266	1.4353476799211058
8.857142857142858	13.551020408163266	1.4371268920921576
9.142857142857142	13.551020408163266	1.4563640405239084
9.428571428571429	13.551020408163266	1.531975652492907
9.714285714285714	13.551020408163266	1.5756104587648565
10.0	13.551020408163266	1.619245265036792
10.285714285714286	13.551020408163266	1.6628800713087308
10.571428571428571	13.551020408163266	1.7065148775806658
10.857142857142858	13.551020408163266	1.761565659092252
11.142857142857142	13.551020408163266	1.7911941438491077
11.428571428571429	13.551020408163266	1.8004715263783204
11.714285714285714	13.551020408163266	1.8100302823754326
12.0	13.551020408163266	1.8275825037678972
12.285714285714286	13.551020408163266	1.8451347251603423
12.571428571428571	13.551020408163266	1.8597615762808624
12.857142857142858	13.551020408163266	1.8541620655063715
13.142857142857142	13.551020408163266	1.820565000833474
13.428571428571429	13.551020408163266	1.7869679361605773
13.714285714285714	13.551020408163266	1.7533708714876877
14.0	13.551020408163266	1.7782241700980705
14.285714285714286	13.551020408163266	1.8477268721123625
14.571428571428571	13.551020408163266	1.9172295741266616
14.857142857142858	13.551020408163266	1.9867322761409465
1.1428571428571428	13.877551020408163	2.1065396740615245
1.4285714285714286	13.877551020408163	2.002400905829319
1.7142857142857142	13.877551020408163	1.8982621375971043
2.0	13.877551020408163	1.809112204163138
2.2857142857142856	13.877551020408163	1.7362623594995197
2.5714285714285716	13.877551020408163	1.7265716385013414
2.857142857142857	13.877551020408163	1.7782534914869734
3.142857142857143	13.877551020408163	1.8299353444726363
3.4285714285714284	13.877551020408163	1.843964695821557
3.7142857142857144	13.877551020408163	1.8517217321894677
4.0	13.877551020408163	1.8681035441741933
4.285714285714286	13.877551020408163	1.8844853561588923
4.571428571428571	13.877551020408163	1.9015800407746177
4.857142857142857	13.877551020408163	1.9173711102430548
5.142857142857143	13.877551020408163	1.9112450401237961
5.428571428571429	13.877551020408163	1.895492289716236
5.714285714285714	13.877551020408163	1.8797395393086895
6.0	13.877551020408163	1.8639867889011343
6.285714285714286	13.877551020408163	1.8482340384935774
6.571428571428571	13.877551020408163	1.8324812880860226
6.857142857142857	13.877551020408163	1.7774465609024577
7.142857142857143	13.877551020408163	1.720101129144913
7.428571428571429	13.877551020408163	1.6627556973873636
7.714285714285714	13.877551020408163	1.605410265629825
8.0	13.877551020408163	1.5524372632452728
8.285714285714286	13.877551020408163	1.4821215019087406
8.571428571428571	13.877551020408163	1.4004902169707625
8.857142857142858	13.877551020408163	1.3524984730394287
9.142857142857142	13.877551020408163	1.4236485140267074
9.428571428571429	13.877551020408163	1.511048949932773
9.714285714285714	13.877551020408163	1.554683756204719
10.0	13.877551020408163	1.598318562476658
10.285714285714286	13.877551020408163	1.6419533687485934
10.571428571428571	13.877551020408163	1.6855881750205253
10.857142857142858	13.877551020408163	1.729222981292466
11.142857142857142	13.877551020408163	1.7461920725372515
11.428571428571429	13.877551020408163	1.744538850637099
11.714285714285714	13.877551020408163	1.7572801517424275
12.0	13.877551020408163	1.7748323731348814
12.285714285714286	13.877551020408163	1.7923845945273298
12.571428571428571	13.877551020408163	1.8070114456478468
12.857142857142858	13.877551020408163	1.8014119348733582
13.142857142857142	13.877551020408163	1.7678148702004615
13.428571428571429	13.877551020408163	1.7342178055275603
13.714285714285714	13.877551020408163	1.7006207408546707
14.0	13.877551020408163	1.7042993088911214
14.285714285714286	13.877551020408163	1.7738020109054204
14.571428571428571	13.877551020408163	1.8433047132040468
14.857142857142858	13.877551020408163	1.9128074149340009
1.1428571428571428	14.204081632653061	2.1021235564744254
1.4285714285714286	14.204081632653061	2.001678101337057
1.7142857142857142	14.204081632653061	1.8975393331048445
2.0	14.204081632653061	1.8054173826996518
2.2857142857142856	14.204081632653061	1.7325675380360348
2.5714285714285716	14.204081632653061	1.7184331136664432
2.857142857142857	14.204081632653061	1.7750564471508543
3.142857142857143	14.204081632653061	1.8316797806352554
3.4285714285714284	14.204081632653061	1.854768512894483
3.7142857142857144	14.204081632653061	1.8711503248791992
4.0	14.204081632653061	1.8875321368639053
4.285714285714286	14.204081632653061	1.9039139488486132
4.571428571428571	14.204081632653061	1.9202957608333344
4.857142857142857	14.204081632653061	1.930306869547799
5.142857142857143	14.204081632653061	1.9217327547365293
5.428571428571429	14.204081632653061	1.9059800043289827
5.714285714285714	14.204081632653061	1.8902272539214209
6.0	14.204081632653061	1.8744745035138672
6.285714285714286	14.204081632653061	1.8587217531063116
6.571428571428571	14.204081632653061	1.84296900269876
6.857142857142857	14.204081632653061	1.7879342755151955
7.142857142857143	14.204081632653061	1.730588843757644
7.428571428571429	14.204081632653061	1.6732434120000996
7.714285714285714	14.204081632653061	1.6158979802425453
8.0	14.204081632653061	1.5592546192933483
8.285714285714286	14.204081632653061	1.4977663166149473
8.571428571428571	14.204081632653061	1.4239585869429008
8.857142857142858	14.204081632653061	1.428153176960448
9.142857142857142	14.204081632653061	1.4558822400943878
9.428571428571429	14.204081632653061	1.490122247372646
9.714285714285714	14.204081632653061	1.533757053644587
10.0	14.204081632653061	1.5773918599165224
10.285714285714286	14.204081632653061	1.6210266661884578
10.571428571428571	14.204081632653061	1.664661472460394
10.857142857142858	14.204081632653061	1.7082962787323357
11.142857142857142	14.204081632653061	1.7252653702991712
11.428571428571429	14.204081632653061	1.7285580276631336
11.714285714285714	14.204081632653061	1.734127594282425
12.0	14.204081632653061	1.739697160901712
12.285714285714286	14.204081632653061	1.7452667275210025
12.571428571428571	14.204081632653061	1.7542613149807513
12.857142857142858	14.204081632653061	1.7486618042403652
13.142857142857142	14.204081632653061	1.7150647395674579
13.428571428571429	14.204081632653061	1.681467674894578
13.714285714285714	14.204081632653061	1.6478706102216467
14.0	14.204081632653061	1.6303744476841828
14.285714285714286	14.204081632653061	1.6998771496984766
14.571428571428571	14.204081632653061	1.7693798517127721
14.857142857142858	14.204081632653061	1.8363721776451971
1.1428571428571428	14.53061224489796	2.0998506655407225
1.4285714285714286	14.53061224489796	2.006981302402558
1.7142857142857142	14.53061224489796	1.9061992004699206
2.0	14.53061224489796	1.8080632139789232
2.2857142857142856	14.53061224489796	1.7334856671565575
2.5714285714285716	14.53061224489796	1.7378617063561848
2.857142857142857	14.53061224489796	1.7944850398405805
3.142857142857143	14.53061224489796	1.8511083733249794
3.4285714285714284	14.53061224489796	1.8741971055842128
3.7142857142857144	14.53061224489796	1.8905789175689278
4.0	14.53061224489796	1.906960729553628
4.285714285714286	14.53061224489796	1.9233425415383376
4.571428571428571	14.53061224489796	1.9397243535230544
4.857142857142857	14.53061224489796	1.9497354612659301
5.142857142857143	14.53061224489796	1.9404566849690743
5.428571428571429	14.53061224489796	1.9165969754545296
5.714285714285714	14.53061224489796	1.900714968534155
6.0	14.53061224489796	1.8849622181265961
6.285714285714286	14.53061224489796	1.869209467719043
6.571428571428571	14.53061224489796	1.8534567173114878
6.857142857142857	14.53061224489796	1.7984219901279317
7.142857142857143	14.53061224489796	1.7410765583703807
7.428571428571429	14.53061224489796	1.6837311266128445
7.714285714285714	14.53061224489796	1.6367733773860405
8.0	14.53061224489796	1.594231029818767
8.285714285714286	14.53061224489796	1.5327427271403664
8.571428571428571	14.53061224489796	1.4760788177475437
8.857142857142858	14.53061224489796	1.5038078808814692
9.142857142857142	14.53061224489796	1.5315369440154156
9.428571428571429	14.53061224489796	1.5577255038971387
9.714285714285714	14.53061224489796	1.5575024214891204
10.0	14.53061224489796	1.5564651573563886
10.285714285714286	14.53061224489796	1.6000999636283186
10.571428571428571	14.53061224489796	1.6437347699002591
10.857142857142858	14.53061224489796	1.6873695761721983
11.142857142857142	14.53061224489796	1.7098840677409584
11.428571428571429	14.53061224489796	1.7154536337157182
11.714285714285714	14.53061224489796	1.7210232003350123
12.0	14.53061224489796	1.7265927669543064
12.285714285714286	14.53061224489796	1.7321623335735978
12.571428571428571	14.53061224489796	1.7368036390543118
12.857142857142858	14.53061224489796	1.7302055737162032
13.142857142857142	14.53061224489796	1.6906171816568953
13.428571428571429	14.53061224489796	1.6510287895976
13.714285714285714	14.53061224489796	1.6114403975382867
14.0	14.53061224489796	1.5769766107734604
14.285714285714286	14.53061224489796	1.625952288491538
14.571428571428571	14.53061224489796	1.6951387005136027
14.857142857142858	14.53061224489796	1.7561174131189397
1.1428571428571428	14.857142857142858	2.0933380140569056
1.4285714285714286	14.857142857142858	1.9995617079173056
1.7142857142857142	14.857142857142858	1.9039323624495479
2.0	14.857142857142858	1.801233987188572
2.2857142857142856	14.857142857142858	1.7259934029352693
2.5714285714285716	14.857142857142858	1.7601608500559056
2.857142857142857	14.857142857142858	1.8139136325303014
3.142857142857143	14.857142857142858	1.8705369660147035
3.4285714285714284	14.857142857142858	1.8936256982739428
3.7142857142857144	14.857142857142858	1.910007510258646
4.0	14.857142857142858	1.9263893222433541
4.285714285714286	14.857142857142858	1.9427711342280674
4.571428571428571	14.857142857142858	1.9591529462127877
4.857142857142857	14.857142857142858	1.9691640540210482
5.142857142857143	14.857142857142858	1.9598852776587994
5.428571428571429	14.857142857142858	1.9360255681442546
5.714285714285714	14.857142857142858	1.9121658586297086
6.0	14.857142857142858	1.8954499327393335
6.285714285714286	14.857142857142858	1.8796971823317798
6.571428571428571	14.857142857142858	1.8639444319242258
6.857142857142857	14.857142857142858	1.808909704740648
7.142857142857143	14.857142857142858	1.7568344830460099
7.428571428571429	14.857142857142858	1.714292135478729
7.714285714285714	14.857142857142858	1.6717497879114607
8.0	14.857142857142858	1.6292074403441852
8.285714285714286	14.857142857142858	1.5677191376657849
8.571428571428571	14.857142857142858	1.5658404819032619
8.857142857142858	14.857142857142858	1.5831663437793662
9.142857142857142	14.857142857142858	1.6071916479364319
9.428571428571429	14.857142857142858	1.6333802088080098
9.714285714285714	14.857142857142858	1.6331571254101362
10.0	14.857142857142858	1.6291416472558868
10.285714285714286	14.857142857142858	1.625126169101618
10.571428571428571	14.857142857142858	1.625352037270698
10.857142857142858	14.857142857142858	1.6736486782124957
11.142857142857142	14.857142857142858	1.6967796731490228
11.428571428571429	14.857142857142858	1.7023492397683118
11.714285714285714	14.857142857142858	1.7079188063876032
12.0	14.857142857142858	1.7134883732782473
12.285714285714286	14.857142857142858	1.7190579396261931
12.571428571428571	14.857142857142858	1.7236992451373645
12.857142857142858	14.857142857142858	1.7171011797687932
13.142857142857142	14.857142857142858	1.6775127877094924
13.428571428571429	14.857142857142858	1.6379243956501846
13.714285714285714	14.857142857142858	1.602154018244006
14.0	14.857142857142858	1.570124659047396
14.285714285714286	14.857142857142858	1.5572886110222068
14.571428571428571	14.857142857142858	1.6212069962616855
14.857142857142858	14.857142857142858	1.683865855030291
1.1428571428571428	15.183673469387756	2.0791528586750982
1.4285714285714286	15.183673469387756	1.9853765525354923
1.7142857142857142	15.183673469387756	1.8916002463958956
2.0	15.183673469387756	1.7937535975236434
2.2857142857142856	15.183673469387756	1.71955944827892
2.5714285714285716	15.183673469387756	1.7675428271730205
2.857142857142857	15.183673469387756	1.8193104638314832
3.142857142857143	15.183673469387756	1.8759337973158825
3.4285714285714284	15.183673469387756	1.8990225295751149
3.7142857142857144	15.183673469387756	1.9154043415598263
4.0	15.183673469387756	1.9317861535445395
4.285714285714286	15.183673469387756	1.9481679655292474
4.571428571428571	15.183673469387756	1.964549777513744
4.857142857142857	15.183673469387756	1.9745608852339256
5.142857142857143	15.183673469387756	1.9652821089599755
5.428571428571429	15.183673469387756	1.9414223994454325
5.714285714285714	15.183673469387756	1.9175626899308795
6.0	15.183673469387756	1.8983631867976047
6.285714285714286	15.183673469387756	1.8826104363900242
6.571428571428571	15.183673469387756	1.8668576859824673
6.857142857142857	15.183673469387756	1.8134008567039464
7.142857142857143	15.183673469387756	1.770858509136671
7.428571428571429	15.183673469387756	1.728316161569408
7.714285714285714	15.183673469387756	1.6857738140021397
8.0	15.183673469387756	1.6432314666631935
8.285714285714286	15.183673469387756	1.6252642352232805
8.571428571428571	15.183673469387756	1.6425900970993919
8.857142857142858	15.183673469387756	1.659915958975498
9.142857142857142	15.183673469387756	1.6772418208515987
9.428571428571429	15.183673469387756	1.6936051356606647
9.714285714285714	15.183673469387756	1.6929485859808597
10.0	15.183673469387756	1.6872431629773992
10.285714285714286	15.183673469387756	1.68890830509973
10.571428571428571	15.183673469387756	1.6922728429453109
10.857142857142858	15.183673469387756	1.695637380790881
11.142857142857142	15.183673469387756	1.6969458121688614
11.428571428571429	15.183673469387756	1.6892448458209015
11.714285714285714	15.183673469387756	1.6948144124401918
12.0	15.183673469387756	1.7003839790594775
12.285714285714286	15.183673469387756	1.7059535456787707
12.571428571428571	15.183673469387756	1.7105948511234157
12.857142857142858	15.183673469387756	1.7039967858213743
13.142857142857142	15.183673469387756	1.6644083937620735
13.428571428571429	15.183673469387756	1.6273314257145295
13.714285714285714	15.183673469387756	1.5953020665179238
14.0	15.183673469387756	1.563272707321313
14.285714285714286	15.183673469387756	1.5312433481247079
14.571428571428571	15.183673469387756	1.5369716281828136
14.857142857142858	15.183673469387756	1.5996304869514208
1.1428571428571428	15.510204081632653	2.064967703293272
1.4285714285714286	15.510204081632653	1.971191397153686
1.7142857142857142	15.510204081632653	1.8774150910140732
2.0	15.510204081632653	1.7836387848744932
2.2857142857142856	15.510204081632653	1.7170981679431332
2.5714285714285716	15.510204081632653	1.7650815468372327
2.857142857142857	15.510204081632653	1.8130649257313263
3.142857142857143	15.510204081632653	1.8677139534951355
3.4285714285714284	15.510204081632653	1.8908026857543696
3.7142857142857144	15.510204081632653	1.9071844977390744
4.0	15.510204081632653	1.9235663097237836
4.285714285714286	15.510204081632653	1.9399481217084988
4.571428571428571	15.510204081632653	1.9563299336932056
4.857142857142857	15.510204081632653	1.9663410415014777
5.142857142857143	15.510204081632653	1.9570622651392267
5.428571428571429	15.510204081632653	1.9332025556246872
5.714285714285714	15.510204081632653	1.9093428461101336
6.0	15.510204081632653	1.8854831365955942
6.285714285714286	15.510204081632653	1.8688665729599059
6.571428571428571	15.510204081632653	1.8598035147946295
6.857142857142857	15.510204081632653	1.8193662733998102
7.142857142857143	15.510204081632653	1.7768239258325345
7.428571428571429	15.510204081632653	1.7342815782652645
7.714285714285714	15.510204081632653	1.6917392306979924
8.0	15.510204081632653	1.6784898839099078
8.285714285714286	15.510204081632653	1.6958157457860068
8.571428571428571	15.510204081632653	1.7131416076621129
8.857142857142858	15.510204081632653	1.7304674695382154
9.142857142857142	15.510204081632653	1.7477933314143268
9.428571428571429	15.510204081632653	1.7641566456172448
9.714285714285714	15.510204081632653	1.7635000965435967
10.0	15.510204081632653	1.7556991629389305
10.285714285714286	15.510204081632653	1.7512612998410706
10.571428571428571	15.510204081632653	1.7527040115007413
10.857142857142858	15.510204081632653	1.7560685493463193
11.142857142857142	15.510204081632653	1.7573769807243007
11.428571428571429	15.510204081632653	1.74078531356116
11.714285714285714	15.510204081632653	1.7136353127852555
12.0	15.510204081632653	1.6864853120093457
12.285714285714286	15.510204081632653	1.6678789957553821
12.571428571428571	15.510204081632653	1.672520301200029
12.857142857142858	15.510204081632653	1.6659222358979786
13.142857142857142	15.510204081632653	1.6280611494242674
13.428571428571429	15.510204081632653	1.596031790227654
13.714285714285714	15.510204081632653	1.5640024310310512
14.0	15.510204081632653	1.531973071834433
14.285714285714286	15.510204081632653	1.4999437126378297
14.571428571428571	15.510204081632653	1.4527362601039364
14.857142857142858	15.510204081632653	1.51539511887254
1.1428571428571428	15.83673469387755	2.0507825479114383
1.4285714285714286	15.83673469387755	1.957006241771853
1.7142857142857142	15.83673469387755	1.8632299356322441
2.0	15.83673469387755	1.7694536294926753
2.2857142857142856	15.83673469387755	1.7136902413247197
2.5714285714285716	15.83673469387755	1.7616736202188132
2.857142857142857	15.83673469387755	1.8096569991129017
3.142857142857143	15.83673469387755	1.8576403780070028
3.4285714285714284	15.83673469387755	1.879421363542245
3.7142857142857144	15.83673469387755	1.8958031755269538
4.0	15.83673469387755	1.9121849875116586
4.285714285714286	15.83673469387755	1.9285667994963722
4.571428571428571	15.83673469387755	1.9449486114810821
4.857142857142857	15.83673469387755	1.9549597188039343
5.142857142857143	15.83673469387755	1.945680942927106
5.428571428571429	15.83673469387755	1.9230795386092119
5.714285714285714	15.83673469387755	1.9103221422374492
6.0	15.83673469387755	1.8975647458656941
6.285714285714286	15.83673469387755	1.884807349493924
6.571428571428571	15.83673469387755	1.8720499531221861
6.857142857142857	15.83673469387755	1.825233585690592
7.142857142857143	15.83673469387755	1.7827893425283787
7.428571428571429	15.83673469387755	1.7402469949611135
7.714285714285714	15.83673469387755	1.7171436621310285
8.0	15.83673469387755	1.7490413944726253
8.285714285714286	15.83673469387755	1.7663672563487243
8.571428571428571	15.83673469387755	1.783693118224834
8.857142857142858	15.83673469387755	1.80101898010094
9.142857142857142	15.83673469387755	1.8183448419770432
9.428571428571429	15.83673469387755	1.8400159636020224
9.714285714285714	15.83673469387755	1.8397694156613493
10.0	15.83673469387755	1.8353315525634937
10.285714285714286	15.83673469387755	1.8308936894656371
10.571428571428571	15.83673469387755	1.8264558263677841
10.857142857142858	15.83673469387755	1.8220179632699285
11.142857142857142	15.83673469387755	1.817808149279717
11.428571428571429	15.83673469387755	1.8012164821165841
11.714285714285714	15.83673469387755	1.7740664813406761
12.0	15.83673469387755	1.7469164805647672
12.285714285714286	15.83673469387755	1.7197664797888557
12.571428571428571	15.83673469387755	1.6940194656357068
12.857142857142858	15.83673469387755	1.6688296331315922
13.142857142857142	15.83673469387755	1.6190303120321587
13.428571428571429	15.83673469387755	1.5692309909327093
13.714285714285714	15.83673469387755	1.523299840255202
14.0	15.83673469387755	1.4912704810585993
14.285714285714286	15.83673469387755	1.4592411218619903
14.571428571428571	15.83673469387755	1.3952800940760746
14.857142857142858	15.83673469387755	1.4311597507936504


==> figures/tmp_10000000000014.dat <==
x	y	data
1.1428571428571428	0.16326530612244897	1.4582122436045608
1.4285714285714286	0.16326530612244897	1.5847093298898418
1.7142857142857142	0.16326530612244897	1.6563689318727453
2.0	0.16326530612244897	1.6754172593421366
2.2857142857142856	0.16326530612244897	1.6909969468622756
2.5714285714285716	0.16326530612244897	1.6810924733422727
2.857142857142857	0.16326530612244897	1.6561194786772533
3.142857142857143	0.16326530612244897	1.7619071150708505
3.4285714285714284	0.16326530612244897	2.0107149044598462
3.7142857142857144	0.16326530612244897	2.185610963630232
4.0	0.16326530612244897	2.1576323253742697
4.285714285714286	0.16326530612244897	2.060096917475649
4.571428571428571	0.16326530612244897	1.962561509577036
4.857142857142857	0.16326530612244897	1.8650261016784222
5.142857142857143	0.16326530612244897	1.7442637642532524
5.428571428571429	0.16326530612244897	1.6549712078787353
5.714285714285714	0.16326530612244897	1.676698628587693
6.0	0.16326530612244897	1.6984260492966632
6.285714285714286	0.16326530612244897	1.7201534700056254
6.571428571428571	0.16326530612244897	1.7233842329222577
6.857142857142857	0.16326530612244897	1.726205569911417
7.142857142857143	0.16326530612244897	1.7451471335864417
7.428571428571429	0.16326530612244897	1.7640886972614638
7.714285714285714	0.16326530612244897	1.7830302609364832
8.0	0.16326530612244897	1.793152398710129
8.285714285714286	0.16326530612244897	1.794455110825065
8.571428571428571	0.16326530612244897	1.7983150346377343
8.857142857142858	0.16326530612244897	1.841199356695456
9.142857142857142	0.16326530612244897	1.8691152515714249
9.428571428571429	0.16326530612244897	1.906888223899668
9.714285714285714	0.16326530612244897	1.9062809231014934
10.0	0.16326530612244897	1.895349509266245
10.285714285714286	0.16326530612244897	1.950216519110162
10.571428571428571	0.16326530612244897	2.0721258671347726
10.857142857142858	0.16326530612244897	2.240389297859645
11.142857142857142	0.16326530612244897	2.3347623880270625
11.428571428571429	0.16326530612244897	2.4002485918915655
11.714285714285714	0.16326530612244897	2.465734795756064
12.0	0.16326530612244897	2.483249456537582
12.285714285714286	0.16326530612244897	2.3676074457396847
12.571428571428571	0.16326530612244897	2.1996622899034852
12.857142857142858	0.16326530612244897	2.114078361102356
13.142857142857142	0.16326530612244897	2.036930914966222
13.428571428571429	0.16326530612244897	1.9290533950148037
13.714285714285714	0.16326530612244897	1.8211758750633564
14.0	0.16326530612244897	1.736449859001837
14.285714285714286	0.16326530612244897	1.6542962322614168
14.571428571428571	0.16326530612244897	1.6546781089123144
14.857142857142858	0.16326530612244897	1.9055669681839547
1.1428571428571428	0.4897959183673469	1.5963723501141285
1.4285714285714286	0.4897959183673469	1.6388080251847843
1.7142857142857142	0.4897959183673469	1.6860295991793992
2.0	0.4897959183673469	1.7050779266487959
2.2857142857142856	0.4897959183673469	1.7227867288887146
2.5714285714285716	0.4897959183673469	1.7204534702049692
2.857142857142857	0.4897959183673469	1.6954804755399404
3.142857142857143	0.4897959183673469	1.770408048820715
3.4285714285714284	0.4897959183673469	2.0192158382097105
3.7142857142857144	0.4897959183673469	2.182776276984099
4.0	0.4897959183673469	2.150447124574662
4.285714285714286	0.4897959183673469	2.0529117166760553
4.571428571428571	0.4897959183673469	1.9553763087774318
4.857142857142857	0.4897959183673469	1.8578409008788224
5.142857142857143	0.4897959183673469	1.7370785634536625
5.428571428571429	0.4897959183673469	1.6606740818701882
5.714285714285714	0.4897959183673469	1.6824015025791503
6.0	0.4897959183673469	1.7041289232881116
6.285714285714286	0.4897959183673469	1.7258563439970676
6.571428571428571	0.4897959183673469	1.727063422880227
6.857142857142857	0.4897959183673469	1.7233737088138896
7.142857142857143	0.4897959183673469	1.737946551978661
7.428571428571429	0.4897959183673469	1.7568881156536837
7.714285714285714	0.4897959183673469	1.7758296793287078
8.0	0.4897959183673469	1.7859518171023492
8.285714285714286	0.4897959183673469	1.7872545292172777
8.571428571428571	0.4897959183673469	1.7885572413322188
8.857142857142858	0.4897959183673469	1.8232250858455412
9.142857142857142	0.4897959183673469	1.8511409807215042
9.428571428571429	0.4897959183673469	1.8889139539432591
9.714285714285714	0.4897959183673469	1.8883066522515732
10.0	0.4897959183673469	1.8773752384163203
10.285714285714286	0.4897959183673469	1.9477538411018351
10.571428571428571	0.4897959183673469	2.057335058047351
10.857142857142858	0.4897959183673469	2.2215813093024135
11.142857142857142	0.4897959183673469	2.3159543994698293
11.428571428571429	0.4897959183673469	2.3814406033343367
11.714285714285714	0.4897959183673469	2.4469268071988304
12.0	0.4897959183673469	2.4721447178298597
12.285714285714286	0.4897959183673469	2.3853706886921104
12.571428571428571	0.4897959183673469	2.2174255328558683
12.857142857142858	0.4897959183673469	2.1424067401472486
13.142857142857142	0.4897959183673469	2.0608460969358218
13.428571428571429	0.4897959183673469	1.9529685769843983
13.714285714285714	0.4897959183673469	1.8450910570329677
14.0	0.4897959183673469	1.7603650409714415
14.285714285714286	0.4897959183673469	1.6782114142310076
14.571428571428571	0.4897959183673469	1.6013140254787643
14.857142857142858	0.4897959183673469	1.8522028847504046
1.1428571428571428	0.8163265306122449	1.6301306079578803
1.4285714285714286	0.8163265306122449	1.6684686924914305
1.7142857142857142	0.8163265306122449	1.7156902664860518
2.0	0.8163265306122449	1.7347385939554578
2.2857142857142856	0.8163265306122449	1.7599659839787636
2.5714285714285716	0.8163265306122449	1.7598144670676612
2.857142857142857	0.8163265306122449	1.7348414724026333
3.142857142857143	0.8163265306122449	1.7789089825705817
3.4285714285714284	0.8163265306122449	2.027716771959575
3.7142857142857144	0.8163265306122449	2.179941590337962
4.0	0.8163265306122449	2.1432619237750594
4.285714285714286	0.8163265306122449	2.0457265158764497
4.571428571428571	0.8163265306122449	1.9481911079778367
4.857142857142857	0.8163265306122449	1.8506557000792119
5.142857142857143	0.8163265306122449	1.729893362654051
5.428571428571429	0.8163265306122449	1.6663769558616273
5.714285714285714	0.8163265306122449	1.6881043765705845
6.0	0.8163265306122449	1.709831797279552
6.285714285714286	0.8163265306122449	1.7315592179885106
6.571428571428571	0.8163265306122449	1.7327662968716693
6.857142857142857	0.8163265306122449	1.7226880163028229
7.142857142857143	0.8163265306122449	1.7307459703708823
7.428571428571429	0.8163265306122449	1.7496875340459042
7.714285714285714	0.8163265306122449	1.7686290977209276
8.0	0.8163265306122449	1.7787512354945694
8.285714285714286	0.8163265306122449	1.7800539476094976
8.571428571428571	0.8163265306122449	1.7813566597244366
8.857142857142858	0.8163265306122449	1.8052508149956097
9.142857142857142	0.8163265306122449	1.833166709871576
9.428571428571429	0.8163265306122449	1.8709396821998237
9.714285714285714	0.8163265306122449	1.870332381401647
10.0	0.8163265306122449	1.8653809989915657
10.285714285714286	0.8163265306122449	1.945291163093505
10.571428571428571	0.8163265306122449	2.0425442489599535
10.857142857142858	0.8163265306122449	2.202773320745182
11.142857142857142	0.8163265306122449	2.2971464109125996
11.428571428571429	0.8163265306122449	2.3626326147771004
11.714285714285714	0.8163265306122449	2.4281188186416047
12.0	0.8163265306122449	2.461039979122141
12.285714285714286	0.8163265306122449	2.403133931644489
12.571428571428571	0.8163265306122449	2.2382634087408686
12.857142857142858	0.8163265306122449	2.1707351191921447
13.142857142857142	0.8163265306122449	2.0847612789054093
13.428571428571429	0.8163265306122449	1.9768837589539903
13.714285714285714	0.8163265306122449	1.869006239002562
14.0	0.8163265306122449	1.784280222941033
14.285714285714286	0.8163265306122449	1.7021265962006105
14.571428571428571	0.8163265306122449	1.6199729694601808
14.857142857142858	0.8163265306122449	1.7988388013168546
1.1428571428571428	1.1428571428571428	1.663888865801638
1.4285714285714286	1.1428571428571428	1.6981293597980853
1.7142857142857142	1.1428571428571428	1.745350933792716
2.0	1.1428571428571428	1.7643992612621127
2.2857142857142856	1.1428571428571428	1.7901487997867225
2.5714285714285716	1.1428571428571428	1.7971452390688172
2.857142857142857	1.1428571428571428	1.7742024692653309
3.142857142857143	1.1428571428571428	1.7874099163204429
3.4285714285714284	1.1428571428571428	2.03621770570944
3.7142857142857144	1.1428571428571428	2.1758820390910305
4.0	1.1428571428571428	2.1329720065790005
4.285714285714286	1.1428571428571428	2.035436598680389
4.571428571428571	1.1428571428571428	1.937901190781776
4.857142857142857	1.1428571428571428	1.8403657828831537
5.142857142857143	1.1428571428571428	1.7196034454579863
5.428571428571429	1.1428571428571428	1.67207982985308
5.714285714285714	1.1428571428571428	1.6938072505620303
6.0	1.1428571428571428	1.7155346712709987
6.285714285714286	1.1428571428571428	1.7372620919799564
6.571428571428571	1.1428571428571428	1.738469170863115
6.857142857142857	1.1428571428571428	1.7187241639134605
7.142857142857143	1.1428571428571428	1.7204340263384124
7.428571428571429	1.1428571428571428	1.7393755900134353
7.714285714285714	1.1428571428571428	1.7583171536884619
8.0	1.1428571428571428	1.7684392914621032
8.285714285714286	1.1428571428571428	1.7697420035770328
8.571428571428571	1.1428571428571428	1.7710447156919735
8.857142857142858	1.1428571428571428	1.7795098838979797
9.142857142857142	1.1428571428571428	1.807425778773939
9.428571428571429	1.1428571428571428	1.845198751102184
9.714285714285714	1.1428571428571428	1.844591450304016
10.0	1.1428571428571428	1.8618542008556436
10.285714285714286	1.1428571428571428	1.9417643649575833
10.571428571428571	1.1428571428571428	2.0216745290595255
10.857142857142858	1.1428571428571428	2.1758384235480044
11.142857142857142	1.1428571428571428	2.2702115137154175
11.428571428571429	1.1428571428571428	2.3356977175799223
11.714285714285714	1.1428571428571428	2.4011839214444235
12.0	1.1428571428571428	2.4451368965259483
12.285714285714286	1.1428571428571428	2.414095338243426
12.571428571428571	1.1428571428571428	2.266591787785771
12.857142857142858	1.1428571428571428	2.1990634982370354
13.142857142857142	1.1428571428571428	2.108676460875018
13.428571428571429	1.1428571428571428	2.0007989409235964
13.714285714285714	1.1428571428571428	1.8929214209721636
14.0	1.1428571428571428	1.8081954049106397
14.285714285714286	1.1428571428571428	1.7260417781702018
14.571428571428571	1.1428571428571428	1.643888151429776
14.857142857142858	1.1428571428571428	1.7224161633016077
1.1428571428571428	1.469387755102041	1.7004272154678204
1.4285714285714286	1.469387755102041	1.7302326702946997
1.7142857142857142	1.469387755102041	1.7774542442893302
2.0	1.469387755102041	1.7965025717587302
2.2857142857142856	1.469387755102041	1.8222521102833336
2.5714285714285716	1.469387755102041	1.8373863151662824
2.857142857142857	1.469387755102041	1.8168049599873086
3.142857142857143	1.469387755102041	1.7966109269673574
3.4285714285714284	1.469387755102041	2.045418716356349
3.7142857142857144	1.469387755102041	2.1686378398844877
4.0	1.469387755102041	2.1146098267584166
4.285714285714286	1.469387755102041	2.0170744188598038
4.571428571428571	1.469387755102041	1.9195390109611916
4.857142857142857	1.469387755102041	1.8220036030625735
5.142857142857143	1.469387755102041	1.701241265637412
5.428571428571429	1.469387755102041	1.6782523522908708
5.714285714285714	1.469387755102041	1.699979772999833
6.0	1.469387755102041	1.7217071937087969
6.285714285714286	1.469387755102041	1.7434346144177528
6.571428571428571	1.469387755102041	1.7440034391672725
6.857142857142857	1.469387755102041	1.711650737668231
7.142857142857143	1.469387755102041	1.7020325400080418
7.428571428571429	1.469387755102041	1.7209741036830621
7.714285714285714	1.469387755102041	1.7399156673580862
8.0	1.469387755102041	1.7500378051317291
8.285714285714286	1.469387755102041	1.751340517246664
8.571428571428571	1.469387755102041	1.752446149171908
8.857142857142858	1.469387755102041	1.7475439286650953
9.142857142857142	1.469387755102041	1.7614915310478985
9.428571428571429	1.469387755102041	1.799264503376154
9.714285714285714	1.469387755102041	1.7986572025779797
10.0	1.469387755102041	1.855560690390131
10.285714285714286	1.469387755102041	1.9354708544920685
10.571428571428571	1.469387755102041	2.0153810185940086
10.857142857142858	1.469387755102041	2.127773563903366
11.142857142857142	1.469387755102041	2.2221466540707877
11.428571428571429	1.469387755102041	2.2876328579352845
11.714285714285714	1.469387755102041	2.3531190617997844
12.0	1.469387755102041	2.416758119829398
12.285714285714286	1.469387755102041	2.414095338243424
12.571428571428571	1.469387755102041	2.2972530921637606
12.857142857142858	1.469387755102041	2.2297248026150385
13.142857142857142	1.469387755102041	2.134561128418577
13.428571428571429	1.469387755102041	2.026683608467147
13.714285714285714	1.469387755102041	1.9188060885157314
14.0	1.469387755102041	1.8340800724542028
14.285714285714286	1.469387755102041	1.7519264457137718
14.571428571428571	1.469387755102041	1.6697728189733425
14.857142857142858	1.469387755102041	1.6178714681190078
1.1428571428571428	1.7959183673469388	1.7619863915358314
1.4285714285714286	1.7959183673469388	1.7843197695009596
1.7142857142857142	1.7959183673469388	1.831541343495579
2.0	1.7959183673469388	1.8505896709649807
2.2857142857142856	1.7959183673469388	1.8763392094895919
2.5714285714285716	1.7959183673469388	1.905183780330487
2.857142857142857	1.7959183673469388	1.8885808954428056
3.142857142857143	1.7959183673469388	1.8636079007777808
3.4285714285714284	1.7959183673469388	2.060920419076692
3.7142857142857144	1.7959183673469388	2.161393640677942
4.0	1.7959183673469388	2.0962476469378326
4.285714285714286	1.7959183673469388	1.998712239039219
4.571428571428571	1.7959183673469388	1.9011768311406008
4.857142857142857	1.7959183673469388	1.803641423241978
5.142857142857143	1.7959183673469388	1.7057003107941284
5.428571428571429	1.7959183673469388	1.688651710745864
5.714285714285714	1.7959183673469388	1.7103791314548218
6.0	1.7959183673469388	1.7321065521637786
6.285714285714286	1.7959183673469388	1.7439891181985312
6.571428571428571	1.7959183673469388	1.7440028321641607
6.857142857142857	1.7959183673469388	1.7045773114230034
7.142857142857143	1.7959183673469388	1.6836310536776666
7.428571428571429	1.7959183673469388	1.7025726173526916
7.714285714285714	1.7959183673469388	1.7215141810277093
8.0	1.7959183673469388	1.7316363188013555
8.285714285714286	1.7959183673469388	1.7329390309162918
8.571428571428571	1.7959183673469388	1.733713639087605
8.857142857142858	1.7959183673469388	1.7205774533232416
9.142857142857142	1.7959183673469388	1.7155572833218677
9.428571428571429	1.7959183673469388	1.7533302556501198
9.714285714285714	1.7959183673469388	1.7693570158226712
10.0	1.7959183673469388	1.8492671799246176
10.285714285714286	1.7959183673469388	1.9291773440265483
10.571428571428571	1.7959183673469388	2.009087508128492
10.857142857142858	1.7959183673469388	2.0797087042587226
11.142857142857142	1.7959183673469388	2.1740817944261313
11.428571428571429	1.7959183673469388	2.239567998290642
11.714285714285714	1.7959183673469388	2.305054202155144
12.0	1.7959183673469388	2.370540406019643
12.285714285714286	1.7959183673469388	2.3903683624505505
12.571428571428571	1.7959183673469388	2.3489107245397456
12.857142857142858	1.7959183673469388	2.281382434991017
13.142857142857142	1.7959183673469388	2.1781711661278536
13.428571428571429	1.7959183673469388	2.070293646176432
13.714285714285714	1.7959183673469388	1.9624161262249997
14.0	1.7959183673469388	1.877690110163475
14.285714285714286	1.7959183673469388	1.7955364834230403
14.571428571428571	1.7959183673469388	1.713382856682618
14.857142857142858	1.7959183673469388	1.7110604896973451
1.1428571428571428	2.122448979591837	1.8235455676038574
1.4285714285714286	2.122448979591837	1.8384068687072044
1.7142857142857142	2.122448979591837	1.8856284427018333
2.0	2.122448979591837	1.9046767701712417
2.2857142857142856	2.122448979591837	1.9304263086958424
2.5714285714285716	2.122448979591837	1.9729812454947042
2.857142857142857	2.122448979591837	1.960356830898305
3.142857142857143	2.122448979591837	1.935383836233283
3.4285714285714284	2.122448979591837	2.076422121797033
3.7142857142857144	2.122448979591837	2.1541494414714015
4.0	2.122448979591837	2.0778854671172526
4.285714285714286	2.122448979591837	1.9803500592186347
4.571428571428571	2.122448979591837	1.8828146513200223
4.857142857142857	2.122448979591837	1.7852792434213989
5.142857142857143	2.122448979591837	1.7252341880662263
5.428571428571429	2.122448979591837	1.6990510692008507
5.714285714285714	2.122448979591837	1.720778489909808
6.0	2.122448979591837	1.7425059106187604
6.285714285714286	2.122448979591837	1.7438999001974587
6.571428571428571	2.122448979591837	1.7378581078766402
6.857142857142857	2.122448979591837	1.697503885177773
7.142857142857143	2.122448979591837	1.671414650992998
7.428571428571429	2.122448979591837	1.6841711310223166
7.714285714285714	2.122448979591837	1.7031126946973396
8.0	2.122448979591837	1.713234832470981
8.285714285714286	2.122448979591837	1.714537544585916
8.571428571428571	2.122448979591837	1.714981129003291
8.857142857142858	2.122448979591837	1.6936109779813862
9.142857142857142	2.122448979591837	1.6696230355958348
9.428571428571429	2.122448979591837	1.707396010378405
9.714285714285714	2.122448979591837	1.7630635053571553
10.0	2.122448979591837	1.8429736694590992
10.285714285714286	2.122448979591837	1.9228838335610443
10.571428571428571	2.122448979591837	1.9964431541795324
10.857142857142858	2.122448979591837	2.0513288015460702
11.142857142857142	2.122448979591837	2.126016934781498
11.428571428571429	2.122448979591837	2.191503138645996
11.714285714285714	2.122448979591837	2.2569893425105034
12.0	2.122448979591837	2.322475546375001
12.285714285714286	2.122448979591837	2.4018899575166976
12.571428571428571	2.122448979591837	2.4005683569157323
12.857142857142858	2.122448979591837	2.3296587237885378
13.142857142857142	2.122448979591837	2.2217812038370996
13.428571428571429	2.122448979591837	2.113903683885692
13.714285714285714	2.122448979591837	2.0060261639342643
14.0	2.122448979591837	1.9213001478727303
14.285714285714286	2.122448979591837	1.8391465211323084
14.571428571428571	2.122448979591837	1.7777655724142756
14.857142857142858	2.122448979591837	1.8026952299322312
1.1428571428571428	2.4489795918367347	1.8851047436718853
1.4285714285714286	2.4489795918367347	1.8990872582707798
1.7142857142857142	2.4489795918367347	1.9397155419081007
2.0	2.4489795918367347	1.958763869377493
2.2857142857142856	2.4489795918367347	1.9845134079021012
2.5714285714285716	2.4489795918367347	2.0407787106589153
2.857142857142857	2.4489795918367347	2.032132766353807
3.142857142857143	2.4489795918367347	2.0071597716887775
3.4285714285714284	2.4489795918367347	2.091923824517377
3.7142857142857144	2.4489795918367347	2.1469052422648613
4.0	2.4489795918367347	2.059523287296664
4.285714285714286	2.4489795918367347	1.9619878793980479
4.571428571428571	2.4489795918367347	1.8644524714994357
4.857142857142857	2.4489795918367347	1.7790716503175785
5.142857142857143	2.4489795918367347	1.7447680653383024
5.428571428571429	2.4489795918367347	1.7094504276558338
5.714285714285714	2.4489795918367347	1.7311778483647862
6.0	2.4489795918367347	1.7437313407514745
6.285714285714286	2.4489795918367347	1.7437969682307628
6.571428571428571	2.4489795918367347	1.7307846816314145
6.857142857142857	2.4489795918367347	1.6904304589325472
7.142857142857143	2.4489795918367347	1.664341224747768
7.428571428571429	2.4489795918367347	1.6657696446919426
7.714285714285714	2.4489795918367347	1.6847112083669629
8.0	2.4489795918367347	1.694833346140609
8.285714285714286	2.4489795918367347	1.6961360582555352
8.571428571428571	2.4489795918367347	1.6962486189189754
8.857142857142858	2.4489795918367347	1.6666445026395327
9.142857142857142	2.4489795918367347	1.683692238937117
9.428571428571429	2.4489795918367347	1.7299821160459317
9.714285714285714	2.4489795918367347	1.7713356527062132
10.0	2.4489795918367347	1.8366801589935842
10.285714285714286	2.4489795918367347	1.916590323095523
10.571428571428571	2.4489795918367347	1.979883518402584
10.857142857142858	2.4489795918367347	2.034769165769132
11.142857142857142	2.4489795918367347	2.0779520751368534
11.428571428571429	2.4489795918367347	2.1434382790013595
11.714285714285714	2.4489795918367347	2.2089244828658643
12.0	2.4489795918367347	2.2744106867303557
12.285714285714286	2.4489795918367347	2.4034896609707275
12.571428571428571	2.4489795918367347	2.4301776302078872
12.857142857142858	2.4489795918367347	2.3732687614978016
13.142857142857142	2.4489795918367347	2.2653912415463817
13.428571428571429	2.4489795918367347	2.157513721594955
13.714285714285714	2.4489795918367347	2.0496362016435343
14.0	2.4489795918367347	1.9649101855819986
14.285714285714286	2.4489795918367347	1.8827565588415762
14.571428571428571	2.4489795918367347	1.8774580589908207
14.857142857142858	2.4489795918367347	1.8943299701671243
1.1428571428571428	2.7755102040816326	1.9466639197399038
1.4285714285714286	2.7755102040816326	1.9606464343388024
1.7142857142857142	2.7755102040816326	1.9938026411143486
2.0	2.7755102040816326	2.0128509685837477
2.2857142857142856	2.7755102040816326	2.038600507108356
2.5714285714285716	2.7755102040816326	2.108576175823125
2.857142857142857	2.7755102040816326	2.1039087018093063
3.142857142857143	2.7755102040816326	2.070936607779493
3.4285714285714284	2.7755102040816326	2.107425527237716
3.7142857142857144	2.7755102040816326	2.139661043058317
4.0	2.7755102040816326	2.041161107476078
4.285714285714286	2.7755102040816326	1.9436256995774637
4.571428571428571	2.7755102040816326	1.8460902916788513
4.857142857142857	2.7755102040816326	1.7986055275896762
5.142857142857143	2.7755102040816326	1.7643019426104019
5.428571428571429	2.7755102040816326	1.7233145620215229
5.714285714285714	2.7755102040816326	1.7415772068197821
6.0	2.7755102040816326	1.743694036264058
6.285714285714286	2.7755102040816326	1.7411677975800979
6.571428571428571	2.7755102040816326	1.7237112553861902
6.857142857142857	2.7755102040816326	1.6833570326873186
7.142857142857143	2.7755102040816326	1.6572677985025361
7.428571428571429	2.7755102040816326	1.6714307944199354
7.714285714285714	2.7755102040816326	1.6927023495688847
8.0	2.7755102040816326	1.685867788728311
8.285714285714286	2.7755102040816326	1.6775161088346664
8.571428571428571	2.7755102040816326	1.6750744679421654
8.857142857142858	2.7755102040816326	1.6974346148068085
9.142857142857142	2.7755102040816326	1.7197947616714435
9.428571428571429	2.7755102040816326	1.7660846387802565
9.714285714285714	2.7755102040816326	1.8074381754405362
10.0	2.7755102040816326	1.845139064199216
10.285714285714286	2.7755102040816326	1.9102968126300048
10.571428571428571	2.7755102040816326	1.963323882625641
10.857142857142858	2.7755102040816326	2.018209529992174
11.142857142857142	2.7755102040816326	2.0527466118574864
11.428571428571429	2.7755102040816326	2.095373419356719
11.714285714285714	2.7755102040816326	2.160859623221226
12.0	2.7755102040816326	2.226345827085727
12.285714285714286	2.7755102040816326	2.390065105488123
12.571428571428571	2.7755102040816326	2.450987739803287
12.857142857142858	2.7755102040816326	2.41687879920708
13.142857142857142	2.7755102040816326	2.3090012792556527
13.428571428571429	2.7755102040816326	2.201123759304229
13.714285714285714	2.7755102040816326	2.0932462393528066
14.0	2.7755102040816326	2.00852022329127
14.285714285714286	2.7755102040816326	1.9376596767095418
14.571428571428571	2.7755102040816326	1.9771505455673708
14.857142857142858	2.7755102040816326	1.9859647104020048
1.1428571428571428	3.1020408163265305	2.013783279452777
1.4285714285714286	3.1020408163265305	2.02776579405168
1.7142857142857142	3.1020408163265305	2.0527750267005223
2.0	3.1020408163265305	2.071823354169922
2.2857142857142856	3.1020408163265305	2.097572892694531
2.5714285714285716	3.1020408163265305	2.165362595670498
2.857142857142857	3.1020408163265305	2.164769578916963
3.142857142857143	3.1020408163265305	2.099334750917617
3.4285714285714284	3.1020408163265305	2.1191184761107356
3.7142857142857144	3.1020408163265305	2.1287422500492226
4.0	3.1020408163265305	2.013484778465737
4.285714285714286	3.1020408163265305	1.915949370567126
4.571428571428571	3.1020408163265305	1.8467971398929972
4.857142857142857	3.1020408163265305	1.8199037550669874
5.142857142857143	3.1020408163265305	1.7856001700877089
5.428571428571429	3.1020408163265305	1.7446127894988384
5.714285714285714	3.1020408163265305	1.7434735633044145
6.0	3.1020408163265305	1.74353889243016
6.285714285714286	3.1020408163265305	1.7305064014982552
6.571428571428571	3.1020408163265305	1.7130498593043404
6.857142857142857	3.1020408163265305	1.6726956366054733
7.142857142857143	3.1020408163265305	1.6511244209045273
7.428571428571429	3.1020408163265305	1.6835623365743793
7.714285714285714	3.1020408163265305	1.7157356116771414
8.0	3.1020408163265305	1.7155736339178491
8.285714285714286	3.1020408163265305	1.7023135341329736
8.571428571428571	3.1020408163265305	1.7144378636976583
8.857142857142858	3.1020408163265305	1.7367980105622847
9.142857142857142	3.1020408163265305	1.7591581574269233
9.428571428571429	3.1020408163265305	1.8054480345357378
9.714285714285714	3.1020408163265305	1.8468015711960217
10.0	3.1020408163265305	1.888155107856297
10.285714285714286	3.1020408163265305	1.9063422965034142
10.571428571428571	3.1020408163265305	1.938364431594645
10.857142857142858	3.1020408163265305	1.9932500789611916
11.142857142857142	3.1020408163265305	2.0277871608264997
11.428571428571429	3.1020408163265305	2.043178101887027
11.714285714285714	3.1020408163265305	2.088414037655742
12.0	3.1020408163265305	2.1629768424309535
12.285714285714286	3.1020408163265305	2.343737477993262
12.571428571428571	3.1020408163265305	2.45177027919423
12.857142857142858	3.1020408163265305	2.446912629387473
13.142857142857142	3.1020408163265305	2.3565502881128495
13.428571428571429	3.1020408163265305	2.2486727681614247
13.714285714285714	3.1020408163265305	2.140795248210008
14.0	3.1020408163265305	2.0560692321484644
14.285714285714286	3.1020408163265305	2.0463566459446323
14.571428571428571	3.1020408163265305	2.0858475148024405
14.857142857142858	3.1020408163265305	2.085876136851656
1.1428571428571428	3.4285714285714284	2.103143373745072
1.4285714285714286	3.4285714285714284	2.116960408161873
1.7142857142857142	3.4285714285714284	2.1172735186783034
2.0	3.4285714285714284	2.1224707321032046
2.2857142857142856	3.4285714285714284	2.1315989337744186
2.5714285714285716	3.4285714285714284	2.1761060296623422
2.857142857142857	3.4285714285714284	2.186822412405707
3.142857142857143	3.4285714285714284	2.137142929651813
3.4285714285714284	3.4285714285714284	2.1170885382820464
3.7142857142857144	3.4285714285714284	2.113973106364228
4.0	3.4285714285714284	1.9839456196235767
4.285714285714286	3.4285714285714284	1.916326080052323
4.571428571428571	3.4285714285714284	1.8710021584866583
4.857142857142857	3.4285714285714284	1.848259383365186
5.142857142857143	3.4285714285714284	1.8139557983858987
5.428571428571429	3.4285714285714284	1.772968417797026
5.714285714285714	3.4285714285714284	1.7531748738688968
6.0	3.4285714285714284	1.7365839536453764
6.285714285714286	3.4285714285714284	1.7191274114514608
6.571428571428571	3.4285714285714284	1.701670869257529
6.857142857142857	3.4285714285714284	1.6613166465586766
7.142857142857143	3.4285714285714284	1.6672758823527465
7.428571428571429	3.4285714285714284	1.6997137980226018
7.714285714285714	3.4285714285714284	1.7321517136924482
8.0	3.4285714285714284	1.746401200034435
8.285714285714286	3.4285714285714284	1.744484604673179
8.571428571428571	3.4285714285714284	1.7668447515378192
8.857142857142858	3.4285714285714284	1.78920489840245
9.142857142857142	3.4285714285714284	1.8115650452670842
9.428571428571429	3.4285714285714284	1.857854922375897
9.714285714285714	3.4285714285714284	1.899208459036184
10.0	3.4285714285714284	1.9405619956964557
10.285714285714286	3.4285714285714284	1.9899669547603391
10.571428571428571	3.4285714285714284	2.0023731534384015
10.857142857142858	3.4285714285714284	2.047659178057092
11.142857142857142	3.4285714285714284	2.099049903269039
11.428571428571429	3.4285714285714284	2.116740745068137
11.714285714285714	3.4285714285714284	2.0865640173125746
12.0	3.4285714285714284	2.1135310092483834
12.285714285714286	3.4285714285714284	2.2942916448107056
12.571428571428571	3.4285714285714284	2.4324405796857644
12.857142857142858	3.4285714285714284	2.442124081014156
13.142857142857142	3.4285714285714284	2.41776673070086
13.428571428571429	3.4285714285714284	2.3119776616103698
13.714285714285714	3.4285714285714284	2.2041001416589396
14.0	3.4285714285714284	2.1342944268390474
14.285714285714286	3.4285714285714284	2.1908676753346548
14.571428571428571	3.4285714285714284	2.2188943081603707
14.857142857142858	3.4285714285714284	2.2059967117490284
1.1428571428571428	3.7551020408163267	2.1380172050605215
1.4285714285714286	3.7551020408163267	2.138148605614931
1.7142857142857142	3.7551020408163267	2.138243506015387
2.0	3.7551020408163267	2.1328108112713164
2.2857142857142856	3.7551020408163267	2.141939012942526
2.5714285714285716	3.7551020408163267	2.186446108830455
2.857142857142857	3.7551020408163267	2.208282229140898
3.142857142857143	3.7551020408163267	2.1749511083860025
3.4285714285714284	3.7551020408163267	2.109516280386658
3.7142857142857144	3.7551020408163267	2.084433947522071
4.0	3.7551020408163267	1.985855020211642
4.285714285714286	3.7551020408163267	1.9285994516339018
4.571428571428571	3.7551020408163267	1.8993577867848495
4.857142857142857	3.7551020408163267	1.8766150116633784
5.142857142857143	3.7551020408163267	1.8423114266840952
5.428571428571429	3.7551020408163267	1.8013240460952207
5.714285714285714	3.7551020408163267	1.7539792782509984
6.0	3.7551020408163267	1.7252049635985696
6.285714285714286	3.7551020408163267	1.7077484214046459
6.571428571428571	3.7551020408163267	1.690291879210723
6.857142857142857	3.7551020408163267	1.6509894281311184
7.142857142857143	3.7551020408163267	1.6834273438009724
7.428571428571429	3.7551020408163267	1.715865259470828
7.714285714285714	3.7551020408163267	1.7483031751406732
8.0	3.7551020408163267	1.7815941372194395
8.285714285714286	3.7551020408163267	1.7968914925133346
8.571428571428571	3.7551020408163267	1.8192516393779634
8.857142857142858	3.7551020408163267	1.8416117862425976
9.142857142857142	3.7551020408163267	1.8639719331072349
9.428571428571429	3.7551020408163267	1.9102618102160385
9.714285714285714	3.7551020408163267	1.9516153468763315
10.0	3.7551020408163267	1.9929688835366115
10.285714285714286	3.7551020408163267	2.050920898962664
10.571428571428571	3.7551020408163267	2.1060696865033774
10.857142857142858	3.7551020408163267	2.151355711122074
11.142857142857142	3.7551020408163267	2.1906599367465507
11.428571428571429	3.7551020408163267	2.176764342752293
11.714285714285714	3.7551020408163267	2.1262488268076027
12.0	3.7551020408163267	2.08542024997114
12.285714285714286	3.7551020408163267	2.2448458116281405
12.571428571428571	3.7551020408163267	2.367735495639488
12.857142857142858	3.7551020408163267	2.4207142993079236
13.142857142857142	3.7551020408163267	2.4177667307008592
13.428571428571429	3.7551020408163267	2.3752825550593055
13.714285714285714	3.7551020408163267	2.2674050351078745
14.0	3.7551020408163267	2.1865062141135403
14.285714285714286	3.7551020408163267	2.250796561936264
14.571428571428571	3.7551020408163267	2.274981337714487
14.857142857142858	3.7551020408163267	2.259632695137771
1.1428571428571428	4.081632653061225	2.15920384741507
1.4285714285714286	4.081632653061225	2.159335247969473
1.7142857142857142	4.081632653061225	2.159430148369938
2.0	4.081632653061225	2.1499911216365972
2.2857142857142856	4.081632653061225	2.1522790921106387
2.5714285714285716	4.081632653061225	2.1967861879985637
2.857142857142857	4.081632653061225	2.229742045876086
3.142857142857143	4.081632653061225	2.2127592871201918
3.4285714285714284	4.081632653061225	2.147324459120846
3.7142857142857144	4.081632653061225	2.061394915636063
4.0	4.081632653061225	1.9981283917932142
4.285714285714286	4.081632653061225	1.9504561902045117
4.571428571428571	4.081632653061225	1.9277134150830415
4.857142857142857	4.081632653061225	1.9049706399615691
5.142857142857143	4.081632653061225	1.8706670549822881
5.428571428571429	4.081632653061225	1.8081609132650378
5.714285714285714	4.081632653061225	1.7547836826331071
6.0	4.081632653061225	1.7138259735517645
6.285714285714286	4.081632653061225	1.6963694313578515
6.571428571428571	4.081632653061225	1.6789128891639304
6.857142857142857	4.081632653061225	1.6671408895793407
7.142857142857143	4.081632653061225	1.6995788052491916
7.428571428571429	4.081632653061225	1.7320167209190478
7.714285714285714	4.081632653061225	1.764454636588896
8.0	4.081632653061225	1.8047098968575634
8.285714285714286	4.081632653061225	1.8492983803534813
8.571428571428571	4.081632653061225	1.8716585272181172
8.857142857142858	4.081632653061225	1.8940186740827423
9.142857142857142	4.081632653061225	1.9163788209473829
9.428571428571429	4.081632653061225	1.9626686980562007
9.714285714285714	4.081632653061225	2.0040222347164853
10.0	4.081632653061225	2.047367376040751
10.285714285714286	4.081632653061225	2.111874843164994
10.571428571428571	4.081632653061225	2.1763823102892244
10.857142857142858	4.081632653061225	2.253218007955299
11.142857142857142	4.081632653061225	2.252807792434661
11.428571428571429	4.081632653061225	2.216449152247323
11.714285714285714	4.081632653061225	2.165933636302629
12.0	4.081632653061225	2.115418120357937
12.285714285714286	4.081632653061225	2.2049733979876276
12.571428571428571	4.081632653061225	2.3030304115932143
12.857142857142858	4.081632653061225	2.3619698493195864
13.142857142857142	4.081632653061225	2.399304517601693
13.428571428571429	4.081632653061225	2.3886208320142464
13.714285714285714	4.081632653061225	2.3307099285568245
14.0	4.081632653061225	2.2464351007151535
14.285714285714286	4.081632653061225	2.3107254485378803
14.571428571428571	4.081632653061225	2.3192924368786194
14.857142857142858	4.081632653061225	2.2965754045871387
1.1428571428571428	4.408163265306122	2.1803904897696187
1.4285714285714286	4.408163265306122	2.1805218903240164
1.7142857142857142	4.408163265306122	2.180616790724482
2.0	4.408163265306122	2.1711777639911434
2.2857142857142856	4.408163265306122	2.162619171278749
2.5714285714285716	4.408163265306122	2.207126267166675
2.857142857142857	4.408163265306122	2.251201862611279
3.142857142857143	4.408163265306122	2.2505674658543873
3.4285714285714284	4.408163265306122	2.1851326378550353
3.7142857142857144	4.408163265306122	2.098481161092566
4.0	4.408163265306122	2.015241815398486
4.285714285714286	4.408163265306122	1.9788118185027161
4.571428571428571	4.408163265306122	1.95606904338123
4.857142857142857	4.408163265306122	1.9333262682597705
5.142857142857143	4.408163265306122	1.881299868558334
5.428571428571429	4.408163265306122	1.8089653176471536
5.714285714285714	4.408163265306122	1.7555880870152212
6.0	4.408163265306122	1.7024469835049638
6.285714285714286	4.408163265306122	1.6849904413110455
6.571428571428571	4.408163265306122	1.667533899117128
6.857142857142857	4.408163265306122	1.6832923510275593
7.142857142857143	4.408163265306122	1.7157302666974044
7.428571428571429	4.408163265306122	1.7481681823672597
7.714285714285714	4.408163265306122	1.7806060980371141
8.0	4.408163265306122	1.8337190448199214
8.285714285714286	4.408163265306122	1.8988636306724036
8.571428571428571	4.408163265306122	1.924065415058276
8.857142857142858	4.408163265306122	1.9464255619228976
9.142857142857142	4.408163265306122	1.9687857087875456
9.428571428571429	4.408163265306122	2.0150755858963465
9.714285714285714	4.408163265306122	2.0564291225566365
10.0	4.408163265306122	2.108321320243075
10.285714285714286	4.408163265306122	2.1728287873673047
10.571428571428571	4.408163265306122	2.237336254491545
10.857142857142858	4.408163265306122	2.2698564797134857
11.142857142857142	4.408163265306122	2.2782703655082788
11.428571428571429	4.408163265306122	2.256133961742359
11.714285714285714	4.408163265306122	2.2056184457976635
12.0	4.408163265306122	2.1551029298529847
12.285714285714286	4.408163265306122	2.1899704202468118
12.571428571428571	4.408163265306122	2.264580617196002
12.857142857142858	4.408163265306122	2.298956851803168
13.142857142857142	4.408163265306122	2.356204202999675
13.428571428571429	4.408163265306122	2.3778947358954627
13.714285714285714	4.408163265306122	2.3650354191904075
14.0	4.408163265306122	2.3092888059442274
14.285714285714286	4.408163265306122	2.3636035360427385
14.571428571428571	4.408163265306122	2.360277006080227
14.857142857142858	4.408163265306122	2.333518113378695
1.1428571428571428	4.73469387755102	2.2035545520772573
1.4285714285714286	4.73469387755102	2.2036859526316688
1.7142857142857142	4.73469387755102	2.203780853032108
2.0	4.73469387755102	2.194341826298781
2.2857142857142856	4.73469387755102	2.1739243245025515
2.5714285714285716	4.73469387755102	2.218431420390476
2.857142857142857	4.73469387755102	2.262938516278391
3.142857142857143	4.73469387755102	2.2746645955750933
3.4285714285714284	4.73469387755102	2.22646957993776
3.7142857142857144	4.73469387755102	2.1398181031752785
4.0	4.73469387755102	2.056578757481206
4.285714285714286	4.73469387755102	2.0098139721087476
4.571428571428571	4.73469387755102	1.987071196987265
4.857142857142857	4.73469387755102	1.9444714805926728
5.142857142857143	4.73469387755102	1.8821793506827607
5.428571428571429	4.73469387755102	1.8098447997715863
5.714285714285714	4.73469387755102	1.7564675691396516
6.0	4.73469387755102	1.7030903385077183
6.285714285714286	4.73469387755102	1.6719370653397494
6.571428571428571	4.73469387755102	1.6685133665411005
6.857142857142857	4.73469387755102	1.7009512822109483
7.142857142857143	4.73469387755102	1.7333891978808038
7.428571428571429	4.73469387755102	1.7658271135506503
7.714285714285714	4.73469387755102	1.8050339922277614
8.0	4.73469387755102	1.8654357111310427
8.285714285714286	4.73469387755102	1.9305802981825604
8.571428571428571	4.73469387755102	1.981363612430167
8.857142857142858	4.73469387755102	2.0037237592947914
9.142857142857142	4.73469387755102	2.026083906159432
9.428571428571429	4.73469387755102	2.0723737832682527
9.714285714285714	4.73469387755102	2.113727319928529
10.0	4.73469387755102	2.1749642992376197
10.285714285714286	4.73469387755102	2.2394717663618566
10.571428571428571	4.73469387755102	2.270280147455001
10.857142857142858	4.73469387755102	2.274771605402268
11.142857142857142	4.73469387755102	2.2831854911970915
11.428571428571429	4.73469387755102	2.2741607927263203
11.714285714285714	4.73469387755102	2.24900717084557
12.0	4.73469387755102	2.1984916549008875
12.285714285714286	4.73469387755102	2.202571430999135
12.571428571428571	4.73469387755102	2.247369994079709
12.857142857142858	4.73469387755102	2.2817462286868615
13.142857142857142	4.73469387755102	2.3161224632940227
13.428571428571429	4.73469387755102	2.3504986979011857
13.714285714285714	4.73469387755102	2.387538071614165
14.0	4.73469387755102	2.378502156115065
14.285714285714286	4.73469387755102	2.412050337795516
14.571428571428571	4.73469387755102	2.4006677013860775
14.857142857142858	4.73469387755102	2.373908808684546
1.1428571428571428	5.061224489795919	2.231332594275437
1.4285714285714286	5.061224489795919	2.2314639948298436
1.7142857142857142	5.061224489795919	2.231558895230304
2.0	5.061224489795919	2.222119868496967
2.2857142857142856	5.061224489795919	2.188139372211612
2.5714285714285716	5.061224489795919	2.231988413077554
2.857142857142857	5.061224489795919	2.2764955089654775
3.142857142857143	5.061224489795919	2.302800799739013
3.4285714285714284	5.061224489795919	2.276040303167027
3.7142857142857144	5.061224489795919	2.1893888264045493
4.0	5.061224489795919	2.1061494807104806
4.285714285714286	5.061224489795919	2.0535294110718123
4.571428571428571	5.061224489795919	1.996257464167973
4.857142857142857	5.061224489795919	1.945526144115873
5.142857142857143	5.061224489795919	1.883234014205971
5.428571428571429	5.061224489795919	1.8108994632947937
5.714285714285714	5.061224489795919	1.7575222326628586
6.0	5.061224489795919	1.7041450020309288
6.285714285714286	5.061224489795919	1.6751544365444184
6.571428571428571	5.061224489795919	1.689689727106546
6.857142857142857	5.061224489795919	1.7221276427764032
7.142857142857143	5.061224489795919	1.7545655584462452
7.428571428571429	5.061224489795919	1.7874093567012848
7.714285714285714	5.061224489795919	1.8430682073314086
8.0	5.061224489795919	1.9034699262346888
8.285714285714286	5.061224489795919	1.9686145132862067
8.571428571428571	5.061224489795919	2.0337591003377273
8.857142857142858	5.061224489795919	2.072435012240782
9.142857142857142	5.061224489795919	2.094795159105412
9.428571428571429	5.061224489795919	2.141085036214235
9.714285714285714	5.061224489795919	2.190374225623103
10.0	5.061224489795919	2.2548816927473427
10.285714285714286	5.061224489795919	2.288553408624338
10.571428571428571	5.061224489795919	2.2823611072567775
10.857142857142858	5.061224489795919	2.28066576019169
11.142857142857142	5.061224489795919	2.2890796459865044
11.428571428571429	5.061224489795919	2.2800549475157115
11.714285714285714	5.061224489795919	2.26528725908239
12.0	5.061224489795919	2.258530944952049
12.285714285714286	5.061224489795919	2.269778987191706
12.571428571428571	5.061224489795919	2.2995395359783917
12.857142857142858	5.061224489795919	2.303319079608697
13.142857142857142	5.061224489795919	2.3070986232389967
13.428571428571429	5.061224489795919	2.3298189177717896
13.714285714285714	5.061224489795919	2.391891080145699
14.0	5.061224489795919	2.4504596657677595
14.285714285714286	5.061224489795919	2.4684295647504833
14.571428571428571	5.061224489795919	2.4491036977894582
14.857142857142858	5.061224489795919	2.422344805087926
1.1428571428571428	5.387755102040816	2.2591106364736238
1.4285714285714286	5.387755102040816	2.25924203702803
1.7142857142857142	5.387755102040816	2.259336937428483
2.0	5.387755102040816	2.2498979106951458
2.2857142857142856	5.387755102040816	2.2159174144097946
2.5714285714285716	5.387755102040816	2.2455454057646387
2.857142857142857	5.387755102040816	2.290052501652556
3.142857142857143	5.387755102040816	2.3309370039029407
3.4285714285714284	5.387755102040816	2.325611026396302
3.7142857142857144	5.387755102040816	2.2389595496338295
4.0	5.387755102040816	2.1475834658563313
4.285714285714286	5.387755102040816	2.0669774184999907
4.571428571428571	5.387755102040816	1.9973121276911856
4.857142857142857	5.387755102040816	1.9465808076390752
5.142857142857143	5.387755102040816	1.8842886777291787
5.428571428571429	5.387755102040816	1.8119541268179997
5.714285714285714	5.387755102040816	1.7585768961860655
6.0	5.387755102040816	1.7246084349761048
6.285714285714286	5.387755102040816	1.6983291030831529
6.571428571428571	5.387755102040816	1.7108660876719914
6.857142857142857	5.387755102040816	1.7433040033418434
7.142857142857143	5.387755102040816	1.7757419190116979
7.428571428571429	5.387755102040816	1.8254435718049355
7.714285714285714	5.387755102040816	1.8811024224350525
8.0	5.387755102040816	1.9415041413383318
8.285714285714286	5.387755102040816	2.0066487283898575
8.571428571428571	5.387755102040816	2.0717933154413712
8.857142857142858	5.387755102040816	2.1369379024928854
9.142857142857142	5.387755102040816	2.1635064120513903
9.428571428571429	5.387755102040816	2.2097962891601988
9.714285714285714	5.387755102040816	2.270291619132808
10.0	5.387755102040816	2.306826669793651
10.285714285714286	5.387755102040816	2.3012093708560823
10.571428571428571	5.387755102040816	2.288255262046186
10.857142857142858	5.387755102040816	2.2865599149811024
11.142857142857142	5.387755102040816	2.2949738030746456
11.428571428571429	5.387755102040816	2.285949102305138
11.714285714285714	5.387755102040816	2.2795994602523013
12.0	5.387755102040816	2.301415091494104
12.285714285714286	5.387755102040816	2.33698654338427
12.571428571428571	5.387755102040816	2.3667470921709524
12.857142857142858	5.387755102040816	2.370526635801265
13.142857142857142	5.387755102040816	2.3743061794315694
13.428571428571429	5.387755102040816	2.378085723061882
13.714285714285714	5.387755102040816	2.4450526496608287
14.0	5.387755102040816	2.514134457434983
14.285714285714286	5.387755102040816	2.516865561153855
14.571428571428571	5.387755102040816	2.4975396941928207
14.857142857142858	5.387755102040816	2.4707808014913004
1.1428571428571428	5.714285714285714	2.2868886786718052
1.4285714285714286	5.714285714285714	2.287020079226215
1.7142857142857142	5.714285714285714	2.287114979626551
2.0	5.714285714285714	2.277675952893334
2.2857142857142856	5.714285714285714	2.243695456607973
2.5714285714285716	5.714285714285714	2.259102398451717
2.857142857142857	5.714285714285714	2.3036094943396392
3.142857142857143	5.714285714285714	2.344951234260853
3.4285714285714284	5.714285714285714	2.350577525037252
3.7142857142857144	5.714285714285714	2.263303029531412
4.0	5.714285714285714	2.161031473284508
4.285714285714286	5.714285714285714	2.0804254259281714
4.571428571428571	5.714285714285714	1.9998193785718374
4.857142857142857	5.714285714285714	1.9476354711622879
5.142857142857143	5.714285714285714	1.88534334125238
5.428571428571429	5.714285714285714	1.8222472022336538
5.714285714285714	5.714285714285714	1.7959678703407085
6.0	5.714285714285714	1.7696885384477614
6.285714285714286	5.714285714285714	1.743409206554822
6.571428571428571	5.714285714285714	1.7320424482374408
6.857142857142857	5.714285714285714	1.7644803639072872
7.142857142857143	5.714285714285714	1.8078189362784585
7.428571428571429	5.714285714285714	1.8634777869085777
7.714285714285714	5.714285714285714	1.9191366375386973
8.0	5.714285714285714	1.9795383564419793
8.285714285714286	5.714285714285714	2.0446829434934966
8.571428571428571	5.714285714285714	2.109827530545015
8.857142857142858	5.714285714285714	2.174972117596531
9.142857142857142	5.714285714285714	2.232217664997366
9.428571428571429	5.714285714285714	2.2857015455182834
9.714285714285714	5.714285714285714	2.32509993096295
10.0	5.714285714285714	2.3200576344553885
10.285714285714286	5.714285714285714	2.307103525645486
10.571428571428571	5.714285714285714	2.294149416835598
10.857142857142858	5.714285714285714	2.2924540697705096
11.142857142857142	5.714285714285714	2.300867955565324
11.428571428571429	5.714285714285714	2.291843257094536
11.714285714285714	5.714285714285714	2.300669976563036
12.0	5.714285714285714	2.3224856078048273
12.285714285714286	5.714285714285714	2.371973091109148
12.571428571428571	5.714285714285714	2.423182336402647
12.857142857142858	5.714285714285714	2.437734191993832
13.142857142857142	5.714285714285714	2.441513735624148
13.428571428571429	5.714285714285714	2.4452932792544493
13.714285714285714	5.714285714285714	2.5236260787607243
14.0	5.714285714285714	2.562570453838352
14.285714285714286	5.714285714285714	2.5653015575572393
14.571428571428571	5.714285714285714	2.5459756905961957
14.857142857142858	5.714285714285714	2.5192167978946687
1.1428571428571428	6.040816326530612	2.314666720869993
1.4285714285714286	6.040816326530612	2.314798121424394
1.7142857142857142	6.040816326530612	2.314893021824839
2.0	6.040816326530612	2.3054539950915185
2.2857142857142856	6.040816326530612	2.271473498806155
2.5714285714285716	6.040816326530612	2.268542091375665
2.857142857142857	6.040816326530612	2.306746662818253
3.142857142857143	6.040816326530612	2.344360531162711
3.4285714285714284	6.040816326530612	2.348904023363762
3.7142857142857144	6.040816326530612	2.2767510369596
4.0	6.040816326530612	2.1744794807126966
4.285714285714286	6.040816326530612	2.0938734333563636
4.571428571428571	6.040816326530612	2.013267386000022
4.857142857142857	6.040816326530612	1.9708403436581845
5.142857142857143	6.040816326530612	1.922037206585025
5.428571428571429	6.040816326530612	1.8673273057053024
5.714285714285714	6.040816326530612	1.8410479738123482
6.0	6.040816326530612	1.8147686419194091
6.285714285714286	6.040816326530612	1.7884893100264616
6.571428571428571	6.040816326530612	1.762209978133511
6.857142857142857	6.040816326530612	1.7901943007519896
7.142857142857143	6.040816326530612	1.8458531513821073
7.428571428571429	6.040816326530612	1.9015120020122245
7.714285714285714	6.040816326530612	1.9571708526423444
8.0	6.040816326530612	2.017572571545621
8.285714285714286	6.040816326530612	2.0827171585971405
8.571428571428571	6.040816326530612	2.147861745648659
8.857142857142858	6.040816326530612	2.2130063327001785
9.142857142857142	6.040816326530612	2.2781509197516994
9.428571428571429	6.040816326530612	2.339625570739476
9.714285714285714	6.040816326530612	2.3389058980547013
10.0	6.040816326530612	2.3259517892448125
10.285714285714286	6.040816326530612	2.312997680434913
10.571428571428571	6.040816326530612	2.300043571625011
10.857142857142858	6.040816326530612	2.2983482245599367
11.142857142857142	6.040816326530612	2.306762110354752
11.428571428571429	6.040816326530612	2.299924861631954
11.714285714285714	6.040816326530612	2.321740492873749
12.0	6.040816326530612	2.343556124115552
12.285714285714286	6.040816326530612	2.393043607419873
12.571428571428571	6.040816326530612	2.444252852713363
12.857142857142858	6.040816326530612	2.469481092850482
13.142857142857142	6.040816326530612	2.4947093329876067
13.428571428571429	6.040816326530612	2.523107957262074
13.714285714285714	6.040816326530612	2.6011744768406833
14.0	6.040816326530612	2.6110064502417174
14.285714285714286	6.040816326530612	2.613737553960588
14.571428571428571	6.040816326530612	2.5944116869995644
14.857142857142858	6.040816326530612	2.5676527942980387
1.1428571428571428	6.36734693877551	2.341396663473924
1.4285714285714286	6.36734693877551	2.3372234763753648
1.7142857142857142	6.36734693877551	2.3330502892767573
2.0	6.36734693877551	2.3194015752909127
2.2857142857142856	6.36734693877551	2.281116491352567
2.5714285714285716	6.36734693877551	2.2672294134652096
2.857142857142857	6.36734693877551	2.294490366692562
3.142857142857143	6.36734693877551	2.3217513199199047
3.4285714285714284	6.36734693877551	2.3262948129357843
3.7142857142857144	6.36734693877551	2.2890824713267754
4.0	6.36734693877551	2.1892039091849056
4.285714285714286	6.36734693877551	2.1085978618285606
4.571428571428571	6.36734693877551	2.0419529385440836
4.857142857142857	6.36734693877551	2.0201992366119006
5.142857142857143	6.36734693877551	1.9713960995387296
5.428571428571429	6.36734693877551	1.9166861986590078
5.714285714285714	6.36734693877551	1.8904068667660578
6.0	6.36734693877551	1.8641275348731157
6.285714285714286	6.36734693877551	1.8378482029801635
6.571428571428571	6.36734693877551	1.8115688710872115
6.857142857142857	6.36734693877551	1.8318385430519109
7.142857142857143	6.36734693877551	1.8874973936820278
7.428571428571429	6.36734693877551	1.9431562443121464
7.714285714285714	6.36734693877551	1.9988150949422598
8.0	6.36734693877551	2.0592168138455413
8.285714285714286	6.36734693877551	2.124361400897059
8.571428571428571	6.36734693877551	2.1895059879485776
8.857142857142858	6.36734693877551	2.254650575000092
9.142857142857142	6.36734693877551	2.3025371682954185
9.428571428571429	6.36734693877551	2.3420182637092326
9.714285714285714	6.36734693877551	2.341653794312916
10.0	6.36734693877551	2.3324053892345677
10.285714285714286	6.36734693877551	2.319451280424688
10.571428571428571	6.36734693877551	2.3064971716147835
10.857142857142858	6.36734693877551	2.304801824549692
11.142857142857142	6.36734693877551	2.313215710344503
11.428571428571429	6.36734693877551	2.322995291355218
11.714285714285714	6.36734693877551	2.344810922597012
12.0	6.36734693877551	2.366626553838804
12.285714285714286	6.36734693877551	2.41611403714313
12.571428571428571	6.36734693877551	2.4673232824366247
12.857142857142858	6.36734693877551	2.492551522573755
13.142857142857142	6.36734693877551	2.517779762710868
13.428571428571429	6.36734693877551	2.5660597922870085
13.714285714285714	6.36734693877551	2.620375094146004
14.0	6.36734693877551	2.6372183584285125
14.285714285714286	6.36734693877551	2.641897042945173
14.571428571428571	6.36734693877551	2.6276348860678334
14.857142857142858	6.36734693877551	2.6078872842477736
1.1428571428571428	6.6938775510204085	2.341396663473931
1.4285714285714286	6.6938775510204085	2.3358304264593355
1.7142857142857142	6.6938775510204085	2.330213112793538
2.0	6.6938775510204085	2.3151202722404722
2.2857142857142856	6.6938775510204085	2.275391061734909
2.5714285714285716	6.6938775510204085	2.238758554860929
2.857142857142857	6.6938775510204085	2.2660195080882497
3.142857142857143	6.6938775510204085	2.2932804613155837
3.4285714285714284	6.6938775510204085	2.2978239535166196
3.7142857142857144	6.6938775510204085	2.2878320534119085
4.0	6.6938775510204085	2.205842969223169
4.285714285714286	6.6938775510204085	2.1252369218668257
4.571428571428571	6.6938775510204085	2.0778805954921795
4.857142857142857	6.6938775510204085	2.0759763137887055
5.142857142857143	6.6938775510204085	2.0271731767155265
5.428571428571429	6.6938775510204085	1.9724632758358083
5.714285714285714	6.6938775510204085	1.9461839439428612
6.0	6.6938775510204085	1.9397905805759263
6.285714285714286	6.6938775510204085	1.910721544813752
6.571428571428571	6.6938775510204085	1.8703599597817513
6.857142857142857	6.6938775510204085	1.8591217421666055
7.142857142857143	6.6938775510204085	1.9345566767763644
7.428571428571429	6.6938775510204085	1.9902155274064857
7.714285714285714	6.6938775510204085	2.045874378036606
8.0	6.6938775510204085	2.1062760969398795
8.285714285714286	6.6938775510204085	2.1714206839914034
8.571428571428571	6.6938775510204085	2.2365652710429202
8.857142857142858	6.6938775510204085	2.2682248095837085
9.142857142857142	6.6938775510204085	2.2939455277679563
9.428571428571429	6.6938775510204085	2.332063703676279
9.714285714285714	6.6938775510204085	2.338658194014947
10.0	6.6938775510204085	2.335093344935613
10.285714285714286	6.6938775510204085	2.3267440482149713
10.571428571428571	6.6938775510204085	2.3137899394050727
10.857142857142858	6.6938775510204085	2.3120945923399865
11.142857142857142	6.6938775510204085	2.3272499599554877
11.428571428571429	6.6938775510204085	2.349065591197288
11.714285714285714	6.6938775510204085	2.370881222439099
12.0	6.6938775510204085	2.3926968536808895
12.285714285714286	6.6938775510204085	2.4421843369852017
12.571428571428571	6.6938775510204085	2.4933935822787046
12.857142857142858	6.6938775510204085	2.5186218224158283
13.142857142857142	6.6938775510204085	2.549652756197051
13.428571428571429	6.6938775510204085	2.606192951827983
13.714285714285714	6.6938775510204085	2.624323602199669
14.0	6.6938775510204085	2.6411668664822
14.285714285714286	6.6938775510204085	2.645845550998869
14.571428571428571	6.6938775510204085	2.631583394121532
14.857142857142858	6.6938775510204085	2.6118357923014823
1.1428571428571428	7.020408163265306	2.3300401431099527
1.4285714285714286	7.020408163265306	2.3244228294441553
1.7142857142857142	7.020408163265306	2.318805515778355
2.0	7.020408163265306	2.3037126752252943
2.2857142857142856	7.020408163265306	2.263983464719719
2.5714285714285716	7.020408163265306	2.2270354996164317
2.857142857142857	7.020408163265306	2.2372038466998707
3.142857142857143	7.020408163265306	2.2644647999272145
3.4285714285714284	7.020408163265306	2.269008293516164
3.7142857142857144	7.020408163265306	2.3016716951137783
4.0	7.020408163265306	2.303795255104697
4.285714285714286	7.020408163265306	2.253685601900368
4.571428571428571	7.020408163265306	2.2025032628707626
4.857142857142857	7.020408163265306	2.1513209238411477
5.142857142857143	7.020408163265306	2.0919582904595075
5.428571428571429	7.020408163265306	2.0567531275366155
5.714285714285714	7.020408163265306	2.056807086934456
6.0	7.020408163265306	2.022062203277158
6.285714285714286	7.020408163265306	1.9817006182451589
6.571428571428571	7.020408163265306	1.9422167613535493
6.857142857142857	7.020408163265306	1.9363195141471028
7.142857142857143	7.020408163265306	1.9693168911853496
7.428571428571429	7.020408163265306	2.0372748105008283
7.714285714285714	7.020408163265306	2.0929336611309406
8.0	7.020408163265306	2.153335380034222
8.285714285714286	7.020408163265306	2.2130684750199086
8.571428571428571	7.020408163265306	2.240646642301807
8.857142857142858	7.020408163265306	2.2477355836434034
9.142857142857142	7.020408163265306	2.270244711231033
9.428571428571429	7.020408163265306	2.308362887139357
9.714285714285714	7.020408163265306	2.322805007493377
10.0	7.020408163265306	2.3312549091274084
10.285714285714286	7.020408163265306	2.3285328955583005
10.571428571428571	7.020408163265306	2.321082707195366
10.857142857142858	7.020408163265306	2.3193372032856265
11.142857142857142	7.020408163265306	2.3533202597975773
11.428571428571429	7.020408163265306	2.375135891039377
11.714285714285714	7.020408163265306	2.3969515222811695
12.0	7.020408163265306	2.4187671535229707
12.285714285714286	7.020408163265306	2.468254636827289
12.571428571428571	7.020408163265306	2.5194638821207938
12.857142857142858	7.020408163265306	2.54469212225792
13.142857142857142	7.020408163265306	2.5897859157380223
13.428571428571429	7.020408163265306	2.6221293836104898
13.714285714285714	7.020408163265306	2.628272110253376
14.0	7.020408163265306	2.645115374535914
14.285714285714286	7.020408163265306	2.6497940589110756
14.571428571428571	7.020408163265306	2.635531902175238
14.857142857142858	7.020408163265306	2.61578430035519
1.1428571428571428	7.346938775510204	2.3186325460947548
1.4285714285714286	7.346938775510204	2.3130152324289646
1.7142857142857142	7.346938775510204	2.3073979187631615
2.0	7.346938775510204	2.2923050782100978
2.2857142857142856	7.346938775510204	2.2525758677045418
2.5714285714285716	7.346938775510204	2.215627902601247
2.857142857142857	7.346938775510204	2.2083881853115117
3.142857142857143	7.346938775510204	2.244535415805291
3.4285714285714284	7.346938775510204	2.3003136672057884
3.7142857142857144	7.346938775510204	2.3595562891341064
4.0	7.346938775510204	2.4096479739346552
4.285714285714286	7.346938775510204	2.3837687299340526
4.571428571428571	7.346938775510204	2.3325863909044458
4.857142857142857	7.346938775510204	2.2814040518748335
5.142857142857143	7.346938775510204	2.222070298398296
5.428571428571429	7.346938775510204	2.173764446772571
5.714285714285714	7.346938775510204	2.133402861740577
6.0	7.346938775510204	2.093041276708574
6.285714285714286	7.346938775510204	2.052679691676579
6.571428571428571	7.346938775510204	2.0194145333340456
6.857142857142857	7.346938775510204	2.013517286127625
7.142857142857143	7.346938775510204	2.0220964671332293
7.428571428571429	7.346938775510204	2.081079874333051
7.714285714285714	7.346938775510204	2.139992944225285
8.0	7.346938775510204	2.1854903077380077
8.285714285714286	7.346938775510204	2.213068475019906
8.571428571428571	7.346938775510204	2.2135566201332635
8.857142857142858	7.346938775510204	2.2224607006630337
9.142857142857142	7.346938775510204	2.24654389469411
9.428571428571429	7.346938775510204	2.2846620706024448
9.714285714285714	7.346938775510204	2.299104190956457
10.0	7.346938775510204	2.313546311310459
10.285714285714286	7.346938775510204	2.32385162423986
10.571428571428571	7.346938775510204	2.3219724461809883
10.857142857142858	7.346938775510204	2.3454504592942946
11.142857142857142	7.346938775510204	2.3793905596396545
11.428571428571429	7.346938775510204	2.4012061908814566
11.714285714285714	7.346938775510204	2.4230218221232462
12.0	7.346938775510204	2.444837453365033
12.285714285714286	7.346938775510204	2.494324936669359
12.571428571428571	7.346938775510204	2.5455341819628576
12.857142857142858	7.346938775510204	2.5733788796480583
13.142857142857142	7.346938775510204	2.629919075278993
13.428571428571429	7.346938775510204	2.634471871351152
13.714285714285714	7.346938775510204	2.6322206183070693
14.0	7.346938775510204	2.6490638825896102
14.285714285714286	7.346938775510204	2.6537425671062636
14.571428571428571	7.346938775510204	2.6394804102289346
14.857142857142858	7.346938775510204	2.6197328084088904
1.1428571428571428	7.673469387755102	2.307224949079567
1.4285714285714286	7.673469387755102	2.3016076354137844
1.7142857142857142	7.673469387755102	2.295990321747974
2.0	7.673469387755102	2.280897481194918
2.2857142857142856	7.673469387755102	2.241168270689351
2.5714285714285716	7.673469387755102	2.204220305586058
2.857142857142857	7.673469387755102	2.234010923567051
3.142857142857143	7.673469387755102	2.302420009825633
3.4285714285714284	7.673469387755102	2.3581982612261534
3.7142857142857144	7.673469387755102	2.4174408831544634
4.0	7.673469387755102	2.515500692764629
4.285714285714286	7.673469387755102	2.513851857967762
4.571428571428571	7.673469387755102	2.462669518938151
4.857142857142857	7.673469387755102	2.41148717990853
5.142857142857143	7.673469387755102	2.338213468789351
5.428571428571429	7.673469387755102	2.2489056178648106
5.714285714285714	7.673469387755102	2.204381935171985
6.0	7.673469387755102	2.1640203501399924
6.285714285714286	7.673469387755102	2.1236587651079915
6.571428571428571	7.673469387755102	2.0966123053145767
6.857142857142857	7.673469387755102	2.09071505810815
7.142857142857143	7.673469387755102	2.0992942391137506
7.428571428571429	7.673469387755102	2.1074160753581213
7.714285714285714	7.673469387755102	2.1562604694017278
8.0	7.673469387755102	2.1793776588135927
8.285714285714286	7.673469387755102	2.17659096366633
8.571428571428571	7.673469387755102	2.174676690095051
8.857142857142858	7.673469387755102	2.1987598841261065
9.142857142857142	7.673469387755102	2.222843078157183
9.428571428571429	7.673469387755102	2.260961254065516
9.714285714285714	7.673469387755102	2.27540337441952
10.0	7.673469387755102	2.289845494773536
10.285714285714286	7.673469387755102	2.3042876151275555
10.571428571428571	7.673469387755102	2.316448339352318
10.857142857142858	7.673469387755102	2.363701888146034
11.142857142857142	7.673469387755102	2.405460859481731
11.428571428571429	7.673469387755102	2.4272764907235285
11.714285714285714	7.673469387755102	2.4490921219653288
12.0	7.673469387755102	2.4709077532071206
12.285714285714286	7.673469387755102	2.5203952365114453
12.571428571428571	7.673469387755102	2.5716044818049446
12.857142857142858	7.673469387755102	2.613512039189039
13.142857142857142	7.673469387755102	2.6468143590918203
13.428571428571429	7.673469387755102	2.6397955198844905
13.714285714285714	7.673469387755102	2.6361691263607794
14.0	7.673469387755102	2.6530123906433136
14.285714285714286	7.673469387755102	2.657691075159976
14.571428571428571	7.673469387755102	2.6434289182826403
14.857142857142858	7.673469387755102	2.6236813164625943
1.1428571428571428	8.0	2.306765086794493
1.4285714285714286	8.0	2.2902000383985746
1.7142857142857142	8.0	2.284582724732783
2.0	8.0	2.26948988417973
2.2857142857142856	8.0	2.2297606736741558
2.5714285714285716	8.0	2.269833979968916
2.857142857142857	8.0	2.3183732921570224
3.142857142857143	8.0	2.366912604345142
3.4285714285714284	8.0	2.4216334327552693
3.7142857142857144	8.0	2.480876054683587
4.0	8.0	2.5822000069940483
4.285714285714286	8.0	2.6315036723043184
4.571428571428571	8.0	2.5985630812506293
4.857142857142857	8.0	2.518274072959146
5.142857142857143	8.0	2.4298336502207656
5.428571428571429	8.0	2.3405257992962194
5.714285714285714	8.0	2.282167221124225
6.0	8.0	2.241805636092222
6.285714285714286	8.0	2.2014440510602276
6.571428571428571	8.0	2.181212603375402
6.857142857142857	8.0	2.1753153561689764
7.142857142857143	8.0	2.183894537174579
7.428571428571429	8.0	2.186386087007767
7.714285714285714	8.0	2.1309166512888353
8.0	8.0	2.1331164723624303
8.285714285714286	8.0	2.126892679527061
8.571428571428571	8.0	2.150975873558117
8.857142857142858	8.0	2.175059067589184
9.142857142857142	8.0	2.1991422616202594
9.428571428571429	8.0	2.2372604375285894
9.714285714285714	8.0	2.251702557882599
10.0	8.0	2.266144678236615
10.285714285714286	8.0	2.280586798590627
10.571428571428571	8.0	2.298394910837386
10.857142857142858	8.0	2.3629277870649013
11.142857142857142	8.0	2.4138749477727224
11.428571428571429	8.0	2.4521092672849236
11.714285714285714	8.0	2.477662313573083
12.0	8.0	2.499477944814876
12.285714285714286	8.0	2.5489654281191974
12.571428571428571	8.0	2.6009533882605336
12.857142857142858	8.0	2.6574935838914526
13.142857142857142	8.0	2.66034037305419
13.428571428571429	8.0	2.644122651998142
13.714285714285714	8.0	2.6404962584744145
14.0	8.0	2.657339522756952
14.285714285714286	8.0	2.6620182072736145
14.571428571428571	8.0	2.647756050396259
14.857142857142858	8.0	2.6354191667241516
1.1428571428571428	8.326530612244898	2.309315442861097
1.4285714285714286	8.326530612244898	2.2932282922529925
1.7142857142857142	8.326530612244898	2.3170317096770723
2.0	8.326530612244898	2.31590327890373
2.2857142857142856	8.326530612244898	2.313038743622373
2.5714285714285716	8.326530612244898	2.361578055810485
2.857142857142857	8.326530612244898	2.4101173679986116
3.142857142857143	8.326530612244898	2.4586566801867313
3.4285714285714284	8.326530612244898	2.4906191817932357
3.7142857142857144	8.326530612244898	2.54593211998444
4.0	8.326530612244898	2.617497369994747
4.285714285714286	8.326530612244898	2.6890626200050534
4.571428571428571	8.326530612244898	2.69336886030941
4.857142857142857	8.326530612244898	2.6179110202658347
5.142857142857143	8.326530612244898	2.5294705975274385
5.428571428571429	8.326530612244898	2.4401627466029003
5.714285714285714	8.326530612244898	2.378719416077578
6.0	8.326530612244898	2.3263971345652816
6.285714285714286	8.326530612244898	2.286035549533285
6.571428571428571	8.326530612244898	2.273215427516562
6.857142857142857	8.326530612244898	2.267318180310136
7.142857142857143	8.326530612244898	2.272265974676788
7.428571428571429	8.326530612244898	2.232156306643729
7.714285714285714	8.326530612244898	2.1373968837725954
8.0	8.326530612244898	2.077831631875039
8.285714285714286	8.326530612244898	2.1006394673607103
8.571428571428571	8.326530612244898	2.1247226613917825
8.857142857142858	8.326530612244898	2.148805855422853
9.142857142857142	8.326530612244898	2.172889049453922
9.428571428571429	8.326530612244898	2.211007225362265
9.714285714285714	8.326530612244898	2.225449345716266
10.0	8.326530612244898	2.239891466070281
10.285714285714286	8.326530612244898	2.2543335864242935
10.571428571428571	8.326530612244898	2.292719815989792
10.857142857142858	8.326530612244898	2.3572526922172994
11.142857142857142	8.326530612244898	2.410761527679735
11.428571428571429	8.326530612244898	2.4521092672849285
11.714285714285714	8.326530612244898	2.490250722302579
12.0	8.326530612244898	2.528392177320236
12.285714285714286	8.326530612244898	2.5800355114926328
12.571428571428571	8.326530612244898	2.6487833181244245
12.857142857142858	8.326530612244898	2.6750499132382544
13.142857142857142	8.326530612244898	2.6659059821516795
13.428571428571429	8.326530612244898	2.648828408171717
13.714285714285714	8.326530612244898	2.6452020146480075
14.0	8.326530612244898	2.662045278930532
14.285714285714286	8.326530612244898	2.6667239634471915
14.571428571428571	8.326530612244898	2.652461806569864
14.857142857142858	8.326530612244898	2.657601021971235
1.1428571428571428	8.653061224489797	2.3818957325203844
1.4285714285714286	8.653061224489797	2.384972368094566
1.7142857142857142	8.653061224489797	2.4087757855186616
2.0	8.653061224489797	2.4076473547453174
2.2857142857142856	8.653061224489797	2.4047828194639695
2.5714285714285716	8.653061224489797	2.453322131652084
2.857142857142857	8.653061224489797	2.4972435901124093
3.142857142857143	8.653061224489797	2.5279276809204405
3.4285714285714284	8.653061224489797	2.5330416960511704
3.7142857142857144	8.653061224489797	2.5582833387074233
4.0	8.653061224489797	2.6298485887177376
4.285714285714286	8.653061224489797	2.701413838728042
4.571428571428571	8.653061224489797	2.7468557380404564
4.857142857142857	8.653061224489797	2.717547967572497
5.142857142857143	8.653061224489797	2.6291075448341132
5.428571428571429	8.653061224489797	2.539799693909571
5.714285714285714	8.653061224489797	2.4783563633842434
6.0	8.653061224489797	2.4169130328589157
6.285714285714286	8.653061224489797	2.3736120719050815
6.571428571428571	8.653061224489797	2.3652182516577316
6.857142857142857	8.653061224489797	2.3581458623457676
7.142857142857143	8.653061224489797	2.3451660933400578
7.428571428571429	8.653061224489797	2.250406670468891
7.714285714285714	8.653061224489797	2.18246189829293
8.0	8.653061224489797	2.1243767185656424
8.285714285714286	8.653061224489797	2.0718338595704493
8.571428571428571	8.653061224489797	2.095917053601523
8.857142857142858	8.653061224489797	2.120000247632589
9.142857142857142	8.653061224489797	2.1440834416636694
9.428571428571429	8.653061224489797	2.182201617571998
9.714285714285714	8.653061224489797	2.1966437379260184
10.0	8.653061224489797	2.211085858280025
10.285714285714286	8.653061224489797	2.240693724304908
10.571428571428571	8.653061224489797	2.2864929758105
10.857142857142858	8.653061224489797	2.3510258520380196
11.142857142857142	8.653061224489797	2.404534687500459
11.428571428571429	8.653061224489797	2.4459190538593343
11.714285714285714	8.653061224489797	2.4873034202182187
12.0	8.653061224489797	2.528392177320228
12.285714285714286	8.653061224489797	2.590834617648535
12.571428571428571	8.653061224489797	2.679687939511732
12.857142857142858	8.653061224489797	2.684357974030764
13.142857142857142	8.653061224489797	2.6702280414257444
13.428571428571429	8.653061224489797	2.6535341643453076
13.714285714285714	8.653061224489797	2.649907770821601
14.0	8.653061224489797	2.666751035104123
14.285714285714286	8.653061224489797	2.6714297196207806
14.571428571428571	8.653061224489797	2.66279910495974
14.857142857142858	8.653061224489797	2.679782877218334
1.1428571428571428	8.979591836734693	2.491321308895955
1.4285714285714286	8.979591836734693	2.4865721673504866
1.7142857142857142	8.979591836734693	2.4897250103264486
2.0	8.979591836734693	2.4869433183163783
2.2857142857142856	8.979591836734693	2.4769292270668086
2.5714285714285716	8.979591836734693	2.501669044831014
2.857142857142857	8.979591836734693	2.5323531356390423
3.142857142857143	8.979591836734693	2.563037226447078
3.4285714285714284	8.979591836734693	2.568151241577803
3.7142857142857144	8.979591836734693	2.5706345574304357
4.0	8.979591836734693	2.642199807440739
4.285714285714286	8.979591836734693	2.713765057451048
4.571428571428571	8.979591836734693	2.785330307461348
4.857142857142857	8.979591836734693	2.800342615771516
5.142857142857143	8.979591836734693	2.728744492140783
5.428571428571429	8.979591836734693	2.639436641216246
5.714285714285714	8.979591836734693	2.577993310690917
6.0	8.979591836734693	2.5165499801655935
6.285714285714286	8.979591836734693	2.4656148960462336
6.571428571428571	8.979591836734693	2.457221075798874
6.857142857142857	8.979591836734693	2.4440257500147657
7.142857142857143	8.979591836734693	2.363416457165238
7.428571428571429	8.979591836734693	2.2901891151054947
7.714285714285714	8.979591836734693	2.2321039353782
8.0	8.979591836734693	2.1740187556509243
8.285714285714286	8.979591836734693	2.1199267528134573
8.571428571428571	8.979591836734693	2.069827926998645
8.857142857142858	8.979591836734693	2.09119463984233
9.142857142857142	8.979591836734693	2.1152778338734084
9.428571428571429	8.979591836734693	2.153396009781723
9.714285714285714	8.979591836734693	2.1678381301357446
10.0	8.979591836734693	2.1886676326200263
10.285714285714286	8.979591836734693	2.2344668841256263
10.571428571428571	8.979591836734693	2.2802661356312255
10.857142857142858	8.979591836734693	2.3447990118587434
11.142857142857142	8.979591836734693	2.3983078473211776
11.428571428571429	8.979591836734693	2.43969221368006
11.714285714285714	8.979591836734693	2.4810765800389256
12.0	8.979591836734693	2.5224609463978034
12.285714285714286	8.979591836734693	2.601422798492736
12.571428571428571	8.979591836734693	2.6769489938969624
12.857142857142858	8.979591836734693	2.6766443300187217
13.142857142857142	8.979591836734693	2.670228041425741
13.428571428571429	8.979591836734693	2.6546340555990238
13.714285714285714	8.979591836734693	2.653084685489869
14.0	8.979591836734693	2.6704224791567928
14.285714285714286	8.979591836734693	2.6752385329467376
14.571428571428571	8.979591836734693	2.6847676462848806
14.857142857142858	8.979591836734693	2.701964732465421
1.1428571428571428	9.306122448979592	2.549519464066146
1.4285714285714286	9.306122448979592	2.539363213411118
1.7142857142857142	9.306122448979592	2.529206962756085
2.0	9.306122448979592	2.522052863843016
2.2857142857142856	9.306122448979592	2.5120387725934483
2.5714285714285716	9.306122448979592	2.5367785903576596
2.857142857142857	9.306122448979592	2.56746268116569
3.142857142857143	9.306122448979592	2.5981467719737217
3.4285714285714284	9.306122448979592	2.603260787135431
3.7142857142857144	9.306122448979592	2.599782887303482
4.0	9.306122448979592	2.654551026163718
4.285714285714286	9.306122448979592	2.726116276174036
4.571428571428571	9.306122448979592	2.7976815261843337
4.857142857142857	9.306122448979592	2.8473165485520555
5.142857142857143	9.306122448979592	2.828381439447452
5.428571428571429	9.306122448979592	2.7390735885229107
5.714285714285714	9.306122448979592	2.677630257997593
6.0	9.306122448979592	2.6161869274722696
6.285714285714286	9.306122448979592	2.5565848716516646
6.571428571428571	9.306122448979592	2.549223899940036
6.857142857142857	9.306122448979592	2.476426243861581
7.142857142857143	9.306122448979592	2.3979163319180548
7.428571428571429	9.306122448979592	2.339831152190767
7.714285714285714	9.306122448979592	2.2817459724634794
8.0	9.306122448979592	2.2236607927361955
8.285714285714286	9.306122448979592	2.169568789898735
8.571428571428571	9.306122448979592	2.119469964083918
8.857142857142858	9.306122448979592	2.0693711382691067
9.142857142857142	9.306122448979592	2.0864722260831456
9.428571428571429	9.306122448979592	2.125731858138046
9.714285714285714	9.306122448979592	2.1635779089122877
10.0	9.306122448979592	2.1824407924407456
10.285714285714286	9.306122448979592	2.2282400439463435
10.571428571428571	9.306122448979592	2.274039295451944
10.857142857142858	9.306122448979592	2.3385721716794485
11.142857142857142	9.306122448979592	2.3920810071418903
11.428571428571429	9.306122448979592	2.4334653735007765
11.714285714285714	9.306122448979592	2.4748497398596463
12.0	9.306122448979592	2.521818795095491
12.285714285714286	9.306122448979592	2.6051757049220816
12.571428571428571	9.306122448979592	2.6454714063723253
12.857142857142858	9.306122448979592	2.644544171356907
13.142857142857142	9.306122448979592	2.6389807595210453
13.428571428571429	9.306122448979592	2.633417347685187
13.714285714285714	9.306122448979592	2.64591078116322
14.0	9.306122448979592	2.6665920994937835
14.285714285714286	9.306122448979592	2.672336910133506
14.571428571428571	9.306122448979592	2.6847676462849
14.857142857142858	9.306122448979592	2.7040825166318463
1.1428571428571428	9.63265306122449	2.607407576642948
1.4285714285714286	9.63265306122449	2.597251325987915
1.7142857142857142	9.63265306122449	2.587095075332896
2.0	9.63265306122449	2.5678022422656284
2.2857142857142856	9.63265306122449	2.5505382052744094
2.5714285714285716	9.63265306122449	2.5752780230386145
2.857142857142857	9.63265306122449	2.6059621138466484
3.142857142857143	9.63265306122449	2.6366462046546797
3.4285714285714284	9.63265306122449	2.6417602197853745
3.7142857142857144	9.63265306122449	2.6382823199844054
4.0	9.63265306122449	2.6726436641083873
4.285714285714286	9.63265306122449	2.739660026359954
4.571428571428571	9.63265306122449	2.8112252763702403
4.857142857142857	9.63265306122449	2.8663266148323987
5.142857142857143	9.63265306122449	2.8823016381830677
5.428571428571429	9.63265306122449	2.848330654879884
5.714285714285714	9.63265306122449	2.786887324354566
6.0	9.63265306122449	2.7254439938292365
6.285714285714286	9.63265306122449	2.6640006633039004
6.571428571428571	9.63265306122449	2.6151612389008863
6.857142857142857	9.63265306122449	2.5153650930423304
7.142857142857143	9.63265306122449	2.4523513932736405
7.428571428571429	9.63265306122449	2.394266213546355
7.714285714285714	9.63265306122449	2.3361810338190594
8.0	9.63265306122449	2.278095854403518
8.285714285714286	9.63265306122449	2.224003851254311
8.571428571428571	9.63265306122449	2.173905025439506
8.857142857142858	9.63265306122449	2.1677878235370884
9.142857142857142	9.63265306122449	2.1768781261696692
9.428571428571429	9.63265306122449	2.217635570081903
9.714285714285714	9.63265306122449	2.220842395440256
10.0	9.63265306122449	2.21995379209233
10.285714285714286	9.63265306122449	2.2220132037670597
10.571428571428571	9.63265306122449	2.2678124552726633
10.857142857142858	9.63265306122449	2.332345331500173
11.142857142857142	9.63265306122449	2.385854166962608
11.428571428571429	9.63265306122449	2.427238533321495
11.714285714285714	9.63265306122449	2.4686228996803625
12.0	9.63265306122449	2.531067501782603
12.285714285714286	9.63265306122449	2.587515036109742
12.571428571428571	9.63265306122449	2.6133712480003535
12.857142857142858	9.63265306122449	2.6124440126951143
13.142857142857142	9.63265306122449	2.606880600859256
13.428571428571429	9.63265306122449	2.601317189023394
13.714285714285714	9.63265306122449	2.613810622501429
14.0	9.63265306122449	2.63449194083198
14.285714285714286	9.63265306122449	2.650765522400075
14.571428571428571	9.63265306122449	2.671587348706696
14.857142857142858	9.63265306122449	2.6924091750133137
1.1428571428571428	9.959183673469388	2.6686937335639156
1.4285714285714286	9.959183673469388	2.6585374829088857
1.7142857142857142	9.959183673469388	2.6483812322538536
2.0	9.959183673469388	2.6290883991865943
2.2857142857142856	9.959183673469388	2.591297562724848
2.5714285714285716	9.959183673469388	2.6160373804890655
2.857142857142857	9.959183673469388	2.6467214712970972
3.142857142857143	9.959183673469388	2.6774055621051263
3.4285714285714284	9.959183673469388	2.682519577889709
3.7142857142857144	9.959183673469388	2.67904167743488
4.0	9.959183673469388	2.713403021558845
4.285714285714286	9.959183673469388	2.7539987975211035
4.571428571428571	9.959183673469388	2.825564047531419
4.857142857142857	9.959183673469388	2.880665385993569
5.142857142857143	9.959183673469388	2.9221043181886035
5.428571428571429	9.959183673469388	2.9444056365228866
5.714285714285714	9.959183673469388	2.9025578034117334
6.0	9.959183673469388	2.8411144728864133
6.285714285714286	9.959183673469388	2.75923868342766
6.571428571428571	9.959183673469388	2.6720854042952356
6.857142857142857	9.959183673469388	2.5781201361878487
7.142857142857143	9.959183673469388	2.5099818041427486
7.428571428571429	9.959183673469388	2.4518966244154594
7.714285714285714	9.959183673469388	2.393811444688172
8.0	9.959183673469388	2.33572626496089
8.285714285714286	9.959183673469388	2.2816342621234282
8.571428571428571	9.959183673469388	2.2800237495610025
8.857142857142858	9.959183673469388	2.2891140521935878
9.142857142857142	9.959183673469388	2.2982043548261766
9.428571428571429	9.959183673469388	2.2999555744460363
9.714285714285714	9.959183673469388	2.297891152468207
10.0	9.959183673469388	2.2824307386448766
10.285714285714286	9.959183673469388	2.2788040703458172
10.571428571428571	9.959183673469388	2.2778441371609555
10.857142857142858	9.959183673469388	2.326057186282507
11.142857142857142	9.959183673469388	2.379566021744953
11.428571428571429	9.959183673469388	2.4209503881038206
11.714285714285714	9.959183673469388	2.4769389816768257
12.0	9.959183673469388	2.529320333892402
12.285714285714286	9.959183673469388	2.5550988421230687
12.571428571428571	9.959183673469388	2.580955054013671
12.857142857142858	9.959183673469388	2.580027818708409
13.142857142857142	9.959183673469388	2.5744644068725524
13.428571428571429	9.959183673469388	2.5689009950366923
13.714285714285714	9.959183673469388	2.5813944285147343
14.0	9.959183673469388	2.6063029874088333
14.285714285714286	9.959183673469388	2.6361552587912307
14.571428571428571	9.959183673469388	2.656977085097865
14.857142857142858	9.959183673469388	2.6777989114044827
1.1428571428571428	10.285714285714286	2.7299798904848664
1.4285714285714286	10.285714285714286	2.7198236398298348
1.7142857142857142	10.285714285714286	2.709667389174805
2.0	10.285714285714286	2.690374556107542
2.2857142857142856	10.285714285714286	2.647326608724568
2.5714285714285716	10.285714285714286	2.656796737939531
2.857142857142857	10.285714285714286	2.6874808287475593
3.142857142857143	10.285714285714286	2.718164919555593
3.4285714285714284	10.285714285714286	2.7232789346863115
3.7142857142857144	10.285714285714286	2.7198010348853536
4.0	10.285714285714286	2.754162379009317
4.285714285714286	10.285714285714286	2.78852372313329
4.571428571428571	10.285714285714286	2.839902818692626
4.857142857142857	10.285714285714286	2.8950041571547382
5.142857142857143	10.285714285714286	2.9364430893497993
5.428571428571429	10.285714285714286	2.9997749756851233
5.714285714285714	10.285714285714286	3.0005980317887317
6.0	10.285714285714286	2.921488928971679
6.285714285714286	10.285714285714286	2.8343356498392502
6.571428571428571	10.285714285714286	2.7471823707068195
6.857142857142857	10.285714285714286	2.653217102599436
7.142857142857143	10.285714285714286	2.5775638016272056
7.428571428571429	10.285714285714286	2.5095270352845755
7.714285714285714	10.285714285714286	2.45144185555729
8.0	10.285714285714286	2.3933566758300024
8.285714285714286	10.285714285714286	2.3922596755849015
8.571428571428571	10.285714285714286	2.4013499782174916
8.857142857142858	10.285714285714286	2.410440280850078
9.142857142857142	10.285714285714286	2.412152763384789
9.428571428571429	10.285714285714286	2.3892336734946227
9.714285714285714	10.285714285714286	2.381729113461077
10.0	10.285714285714286	2.366268699637743
10.285714285714286	10.285714285714286	2.3508082858143915
10.571428571428571	10.285714285714286	2.3376543485992958
10.857142857142858	10.285714285714286	2.36148016039372
11.142857142857142	10.285714285714286	2.3796786499265807
11.428571428571429	10.285714285714286	2.420448680297964
11.714285714285714	10.285714285714286	2.4782657622485544
12.0	10.285714285714286	2.4915315395190083
12.285714285714286	10.285714285714286	2.5173100477496693
12.571428571428571	10.285714285714286	2.543166259640275
12.857142857142858	10.285714285714286	2.5422390243350144
13.142857142857142	10.285714285714286	2.5366756124991525
13.428571428571429	10.285714285714286	2.5311122006632836
13.714285714285714	10.285714285714286	2.543605634141352
14.0	10.285714285714286	2.589271245573798
14.285714285714286	10.285714285714286	2.6191235169561935
14.571428571428571	10.285714285714286	2.6399453432628306
14.857142857142858	10.285714285714286	2.660767169569448
1.1428571428571428	10.612244897959183	2.791266047405818
1.4285714285714286	10.612244897959183	2.781109796750788
1.7142857142857142	10.612244897959183	2.770953546095763
2.0	10.612244897959183	2.7516607130285013
2.2857142857142856	10.612244897959183	2.708612765645516
2.5714285714285716	10.612244897959183	2.6975560953900226
2.857142857142857	10.612244897959183	2.7282401861980285
3.142857142857143	10.612244897959183	2.758924277006062
3.4285714285714284	10.612244897959183	2.7640382921367896
3.7142857142857144	10.612244897959183	2.7605603923358206
4.0	10.612244897959183	2.7949217364597767
4.285714285714286	10.612244897959183	2.8292830805837434
4.571428571428571	10.612244897959183	2.8636444247077164
4.857142857142857	10.612244897959183	2.9079711339926284
5.142857142857143	10.612244897959183	2.94214130298516
5.428571428571429	10.612244897959183	2.999247149996814
5.714285714285714	10.612244897959183	3.0075685287426044
6.0	10.612244897959183	2.9965858953832596
6.285714285714286	10.612244897959183	2.909432616250842
6.571428571428571	10.612244897959183	2.8222793371184043
6.857142857142857	10.612244897959183	2.7283140690110215
7.142857142857143	10.612244897959183	2.652660768038798
7.428571428571429	10.612244897959183	2.5770074670665695
7.714285714285714	10.612244897959183	2.515663402700696
8.0	10.612244897959183	2.505188101138655
8.285714285714286	10.612244897959183	2.5135859042414066
8.571428571428571	10.612244897959183	2.5226762068739887
8.857142857142858	10.612244897959183	2.524349952323618
9.142857142857142	10.612244897959183	2.501310526246992
9.428571428571429	10.612244897959183	2.4730716344875088
9.714285714285714	10.612244897959183	2.465567074453948
10.0	10.612244897959183	2.450106660630612
10.285714285714286	10.612244897959183	2.434646246807283
10.571428571428571	10.612244897959183	2.419185832983951
10.857142857142858	10.612244897959183	2.4212903718320646
11.142857142857142	10.612244897959183	2.439488861364954
11.428571428571429	10.612244897959183	2.446473912568027
11.714285714285714	10.612244897959183	2.448960021048081
12.0	10.612244897959183	2.4537427451456084
12.285714285714286	10.612244897959183	2.4795212533762605
12.571428571428571	10.612244897959183	2.505377465266875
12.857142857142858	10.612244897959183	2.5044502299616145
13.142857142857142	10.612244897959183	2.4988868181257544
13.428571428571429	10.612244897959183	2.4933234062898997
13.714285714285714	10.612244897959183	2.518908075115963
14.0	10.612244897959183	2.5722395037387784
14.285714285714286	10.612244897959183	2.6020917751211785
14.571428571428571	10.612244897959183	2.6229136014278005
14.857142857142858	10.612244897959183	2.6437354277344136
1.1428571428571428	10.938775510204081	2.852552204326769
1.4285714285714286	10.938775510204081	2.842395953671738
1.7142857142857142	10.938775510204081	2.832239703016703
2.0	10.938775510204081	2.812946869949453
2.2857142857142856	10.938775510204081	2.7698989225664716
2.5714285714285716	10.938775510204081	2.738315452840483
2.857142857142857	10.938775510204081	2.7689995436484964
3.142857142857143	10.938775510204081	2.7996836344565286
3.4285714285714284	10.938775510204081	2.8047976495872646
3.7142857142857144	10.938775510204081	2.8013197497862894
4.0	10.938775510204081	2.8356810939102433
4.285714285714286	10.938775510204081	2.8622803521718003
4.571428571428571	10.938775510204081	2.8781933308302055
4.857142857142857	10.938775510204081	2.907424430174518
5.142857142857143	10.938775510204081	2.927834650362234
5.428571428571429	10.938775510204081	2.9714764199884223
5.714285714285714	10.938775510204081	3.0086922389977575
6.0	10.938775510204081	3.0145390256965046
6.285714285714286	10.938775510204081	2.984529582662423
6.571428571428571	10.938775510204081	2.897376303529985
6.857142857142857	10.938775510204081	2.803411035422604
7.142857142857143	10.938775510204081	2.7277577344503774
7.428571428571429	10.938775510204081	2.674253199052875
7.714285714285714	10.938775510204081	2.6465495486841455
8.0	10.938775510204081	2.6265143297951496
8.285714285714286	10.938775510204081	2.6349121328978953
8.571428571428571	10.938775510204081	2.6365471412624455
8.857142857142858	10.938775510204081	2.6133873789993425
9.142857142857142	10.938775510204081	2.585148487239861
9.428571428571429	10.938775510204081	2.5569095954803878
9.714285714285714	10.938775510204081	2.549405035446827
10.0	10.938775510204081	2.5339446216234793
10.285714285714286	10.938775510204081	2.5184842078001486
10.571428571428571	10.938775510204081	2.503023793976805
10.857142857142858	10.938775510204081	2.497848644494299
11.142857142857142	10.938775510204081	2.5061394158357864
11.428571428571429	10.938775510204081	2.504500455009575
11.714285714285714	10.938775510204081	2.4904640126010644
12.0	10.938775510204081	2.460268043845237
12.285714285714286	10.938775510204081	2.441732459002866
12.571428571428571	10.938775510204081	2.4675886708934875
12.857142857142858	10.938775510204081	2.466661435588211
13.142857142857142	10.938775510204081	2.461098023752351
13.428571428571429	10.938775510204081	2.4555346119165
13.714285714285714	10.938775510204081	2.501876333280931
14.0	10.938775510204081	2.5552077619037377
14.285714285714286	10.938775510204081	2.5850600332861333
14.571428571428571	10.938775510204081	2.605881859592765
14.857142857142858	10.938775510204081	2.6267036858993853
1.1428571428571428	11.26530612244898	2.91978493884992
1.4285714285714286	11.26530612244898	2.9096286881948803
1.7142857142857142	11.26530612244898	2.8994724375398877
2.0	11.26530612244898	2.8801796044725925
2.2857142857142856	11.26530612244898	2.837131657089642
2.5714285714285716	11.26530612244898	2.798153527912427
2.857142857142857	11.26530612244898	2.8137137694456573
3.142857142857143	11.26530612244898	2.8443978602536797
3.4285714285714284	11.26530612244898	2.849511875384392
3.7142857142857144	11.26530612244898	2.8411964848936835
4.0	11.26530612244898	2.846367373513398
4.285714285714286	11.26530612244898	2.862180562241157
4.571428571428571	11.26530612244898	2.8846611883947406
4.857142857142857	11.26530612244898	2.9044413162150073
5.142857142857143	11.26530612244898	2.9000639203538388
5.428571428571429	11.26530612244898	2.943705689980031
5.714285714285714	11.26530612244898	2.987347459606209
6.0	11.26530612244898	3.0176095023104006
6.285714285714286	11.26530612244898	3.0221858678993865
6.571428571428571	11.26530612244898	2.979759906286458
6.857142857142857	11.26530612244898	2.885794638179064
7.142857142857143	11.26530612244898	2.8538460706945887
7.428571428571429	11.26530612244898	2.826142420325872
7.714285714285714	11.26530612244898	2.7984387699571442
8.0	11.26530612244898	2.7707351195884167
8.285714285714286	11.26530612244898	2.7596307901180825
8.571428571428571	11.26530612244898	2.7335990042044482
8.857142857142858	11.26530612244898	2.7053601124449767
9.142857142857142	11.26530612244898	2.677121220685482
9.428571428571429	11.26530612244898	2.648882328926007
9.714285714285714	11.26530612244898	2.6413777688924434
10.0	11.26530612244898	2.625917355069112
10.285714285714286	11.26530612244898	2.610456941245779
10.571428571428571	11.26530612244898	2.594996527422458
10.857142857142858	11.26530612244898	2.589821377939932
11.142857142857142	11.26530612244898	2.5981121493452353
11.428571428571429	11.26530612244898	2.5877949313003876
11.714285714285714	11.26530612244898	2.547931975452446
12.0	11.26530612244898	2.5080690196045357
12.285714285714286	11.26530612244898	2.4682060637566132
12.571428571428571	11.26530612244898	2.462263260963497
12.857142857142858	11.26530612244898	2.4577285186571105
13.142857142857142	11.26530612244898	2.430520064962554
13.428571428571429	11.26530612244898	2.434137635839738
13.714285714285714	11.26530612244898	2.4848445914458885
14.0	11.26530612244898	2.5381760200686836
14.285714285714286	11.26530612244898	2.5680282914510872
14.571428571428571	11.26530612244898	2.5888501177576977
14.857142857142858	11.26530612244898	2.609671944064325
1.1428571428571428	11.591836734693878	2.989566206631224
1.4285714285714286	11.591836734693878	2.979409955976198
1.7142857142857142	11.591836734693878	2.969253705321153
2.0	11.591836734693878	2.9499608722539157
2.2857142857142856	11.591836734693878	2.9061596175285738
2.5714285714285716	11.591836734693878	2.8626753357783414
2.857142857142857	11.591836734693878	2.849060189020478
3.142857142857143	11.591836734693878	2.8524321873211864
3.4285714285714284	11.591836734693878	2.8557013659067567
3.7142857142857144	11.591836734693878	2.8411964848936955
4.0	11.591836734693878	2.8458550866985295
4.285714285714286	11.591836734693878	2.888136992680697
4.571428571428571	11.591836734693878	2.9040639410585847
4.857142857142857	11.591836734693878	2.9089814215239
5.142857142857143	11.591836734693878	2.8948439415416636
5.428571428571429	11.591836734693878	2.9159349599716347
5.714285714285714	11.591836734693878	2.959576729597824
6.0	11.591836734693878	3.003218499224011
6.285714285714286	11.591836734693878	3.0272881961246245
6.571428571428571	11.591836734693878	3.059460350926937
6.857142857142857	11.591836734693878	3.0391964759946877
7.142857142857143	11.591836734693878	3.011492825625954
7.428571428571429	11.591836734693878	2.983789175257237
7.714285714285714	11.591836734693878	2.9560855248885183
8.0	11.591836734693878	2.9225504340316366
8.285714285714286	11.591836734693878	2.872416788984866
8.571428571428571	11.591836734693878	2.83039521817936
8.857142857142858	11.591836734693878	2.800819176941808
9.142857142857142	11.591836734693878	2.772580285182321
9.428571428571429	11.591836734693878	2.7443413934228555
9.714285714285714	11.591836734693878	2.736836833389285
10.0	11.591836734693878	2.721376419565951
10.285714285714286	11.591836734693878	2.7059160057426084
10.571428571428571	11.591836734693878	2.6904555919192905
10.857142857142858	11.591836734693878	2.6837465902043753
11.142857142857142	11.591836734693878	2.6826053707961055
11.428571428571429	11.591836734693878	2.6520761613524897
11.714285714285714	11.591836734693878	2.612213205504588
12.0	11.591836734693878	2.5723502496566564
12.285714285714286	11.591836734693878	2.5324872938087424
12.571428571428571	11.591836734693878	2.518081994686156
12.857142857142858	11.591836734693878	2.506040932673878
13.142857142857142	11.591836734693878	2.473998985433412
13.428571428571429	11.591836734693878	2.4419570381929336
13.714285714285714	11.591836734693878	2.4678128496108753
14.0	11.591836734693878	2.5211442782336606
14.285714285714286	11.591836734693878	2.5509965496160563
14.571428571428571	11.591836734693878	2.571818375922689
14.857142857142858	11.591836734693878	2.5926402022293047
1.1428571428571428	11.918367346938776	3.0263822170365446
1.4285714285714286	11.918367346938776	3.012470839237345
1.7142857142857142	11.918367346938776	2.998559461438167
2.0	11.918367346938776	2.9755115012267326
2.2857142857142856	11.918367346938776	2.9287084266995795
2.5714285714285716	11.918367346938776	2.885224144949365
2.857142857142857	11.918367346938776	2.871608998191509
3.142857142857143	11.918367346938776	2.8579938514336414
3.4285714285714284	11.918367346938776	2.855094706721043
3.7142857142857144	11.918367346938776	2.8410048313432883
4.0	11.918367346938776	2.8722100443028107
4.285714285714286	11.918367346938776	2.888136992680702
4.571428571428571	11.918367346938776	2.899055392047601
4.857142857142857	11.918367346938776	2.905546740958714
5.142857142857143	11.918367346938776	2.8948439415416787
5.428571428571429	11.918367346938776	2.8856094555095915
5.714285714285714	11.918367346938776	2.9292512251357588
6.0	11.918367346938776	2.972892994761944
6.285714285714286	11.918367346938776	3.0423271228247595
6.571428571428571	11.918367346938776	3.1254783087439337
6.857142857142857	11.918367346938776	3.1821909652141134
7.142857142857143	11.918367346938776	3.169139580557326
7.428571428571429	11.918367346938776	3.141435930188611
7.714285714285714	11.918367346938776	3.0957582459351345
8.0	11.918367346938776	3.0375125274274413
8.285714285714286	11.918367346938776	2.987378882715076
8.571428571428571	11.918367346938776	2.9453573119095675
8.857142857142858	11.918367346938776	2.903335741104055
9.142857142857142	11.918367346938776	2.868039349679144
9.428571428571429	11.918367346938776	2.8398004579196883
9.714285714285714	11.918367346938776	2.832295897886109
10.0	11.918367346938776	2.8168354840627785
10.285714285714286	11.918367346938776	2.8013750702394447
10.571428571428571	11.918367346938776	2.7859146564161072
10.857142857142858	11.918367346938776	2.77045424259277
11.142857142857142	11.918367346938776	2.7468866008482244
11.428571428571429	11.918367346938776	2.716357391404628
11.714285714285714	11.918367346938776	2.6764944355567053
12.0	11.918367346938776	2.6366314797087824
12.285714285714286	11.918367346938776	2.59676852386087
12.571428571428571	11.918367346938776	2.582363224738266
12.857142857142858	11.918367346938776	2.5703221627260113
13.142857142857142	11.918367346938776	2.5382802154855524
13.428571428571429	11.918367346938776	2.506238268245073
13.714285714285714	11.918367346938776	2.4661430918135103
14.0	11.918367346938776	2.50254569753883
14.285714285714286	11.918367346938776	2.532397968921249
14.571428571428571	11.918367346938776	2.5532197952278644
14.857142857142858	11.918367346938776	2.574041621534473
1.1428571428571428	12.244897959183673	3.0587123779637517
1.4285714285714286	12.244897959183673	3.035019648408379
1.7142857142857142	12.244897959183673	3.0211082706091936
2.0	12.244897959183673	2.9980603103977597
2.2857142857142856	12.244897959183673	2.951257235870629
2.5714285714285716	12.244897959183673	2.9077729541204036
2.857142857142857	12.244897959183673	2.8941578073625296
3.142857142857143	12.244897959183673	2.880542660604672
3.4285714285714284	12.244897959183673	2.868844535395134
3.7142857142857144	12.244897959183673	2.8659143918873684
4.0	12.244897959183673	2.8693527894263684
4.285714285714286	12.244897959183673	2.879974996702325
4.571428571428571	12.244897959183673	2.890597203978283
4.857142857142857	12.244897959183673	2.8970885528894037
5.142857142857143	12.244897959183673	2.886745400356275
5.428571428571429	12.244897959183673	2.8768300973436984
5.714285714285714	12.244897959183673	2.8972999551258183
6.0	12.244897959183673	2.9478543253194562
6.285714285714286	12.244897959183673	3.0573660495249
6.571428571428571	12.244897959183673	3.140517235444075
6.857142857142857	12.244897959183673	3.2477462222246904
7.142857142857143	12.244897959183673	3.292938044935423
7.428571428571429	12.244897959183673	3.2689660581730324
7.714285714285714	12.244897959183673	3.210720339665338
8.0	12.244897959183673	3.15247462115766
8.285714285714286	12.244897959183673	3.102340976445264
8.571428571428571	12.244897959183673	3.0603194056397625
8.857142857142858	12.244897959183673	3.0182978348342773
9.142857142857142	12.244897959183673	2.9762762640287512
9.428571428571429	12.244897959183673	2.935259522416507
9.714285714285714	12.244897959183673	2.9277549623829486
10.0	12.244897959183673	2.912294548559611
10.285714285714286	12.244897959183673	2.896834134736274
10.571428571428571	12.244897959183673	2.8813737209129426
10.857142857142858	12.244897959183673	2.8365763457200774
11.142857142857142	12.244897959183673	2.8111678309003594
11.428571428571429	12.244897959183673	2.7806386214567542
11.714285714285714	12.244897959183673	2.740775665608833
12.0	12.244897959183673	2.7009127097609067
12.285714285714286	12.244897959183673	2.6610497539129905
12.571428571428571	12.244897959183673	2.6466444547903922
12.857142857142858	12.244897959183673	2.634603392778132
13.142857142857142	12.244897959183673	2.6025614455376633
13.428571428571429	12.244897959183673	2.570519498297191
13.714285714285714	12.244897959183673	2.506653015092836
14.0	12.244897959183673	2.4677209486757445
14.285714285714286	12.244897959183673	2.489623428173056
14.571428571428571	12.244897959183673	2.512866795041351
14.857142857142858	12.244897959183673	2.5361101619096553
1.1428571428571428	12.571428571428571	3.099942717372971
1.4285714285714286	12.571428571428571	3.05756845757943
1.7142857142857142	12.571428571428571	3.0436570797802296
2.0	12.571428571428571	3.0206091195687863
2.2857142857142856	12.571428571428571	2.973806045041665
2.5714285714285716	12.571428571428571	2.9303217632914285
2.857142857142857	12.571428571428571	2.9167066165335616
3.142857142857143	12.571428571428571	2.9030914697757253
3.4285714285714284	12.571428571428571	2.8894763230178357
3.7142857142857144	12.571428571428571	2.865407054461337
4.0	12.571428571428571	2.8608946013570424
4.285714285714286	12.571428571428571	2.871516808633011
4.571428571428571	12.571428571428571	2.882139015908969
4.857142857142857	12.571428571428571	2.888630364820072
5.142857142857143	12.571428571428571	2.8782872122869767
5.428571428571429	12.571428571428571	2.8759789674089777
5.714285714285714	12.571428571428571	2.9133690433486965
6.0	12.571428571428571	2.9876741062121757
6.285714285714286	12.571428571428571	3.072404976225041
6.571428571428571	12.571428571428571	3.151427901941376
6.857142857142857	12.571428571428571	3.2478961163253413
7.142857142857143	12.571428571428571	3.313255876111744
7.428571428571429	12.571428571428571	3.34567658667701
7.714285714285714	12.571428571428571	3.3256824333955475
8.0	12.571428571428571	3.2674367148878565
8.285714285714286	12.571428571428571	3.2173030701754897
8.571428571428571	12.571428571428571	3.17528149936998
8.857142857142858	12.571428571428571	3.133259928564472
9.142857142857142	12.571428571428571	3.0912383577589604
9.428571428571429	12.571428571428571	3.049216786953462
9.714285714285714	12.571428571428571	3.0281209739810286
10.0	12.571428571428571	3.007753613056435
10.285714285714286	12.571428571428571	2.9922931992331083
10.571428571428571	12.571428571428571	2.948541540226592
10.857142857142858	12.571428571428571	2.9008575757722097
11.142857142857142	12.571428571428571	2.8754490609524748
11.428571428571429	12.571428571428571	2.844919851508875
11.714285714285714	12.571428571428571	2.805056895660952
12.0	12.571428571428571	2.7651939398130416
12.285714285714286	12.571428571428571	2.725330983965117
12.571428571428571	12.571428571428571	2.710925684842511
12.857142857142858	12.571428571428571	2.6988846228302563
13.142857142857142	12.571428571428571	2.6668426755897805
13.428571428571429	12.571428571428571	2.611333061722933
13.714285714285714	12.571428571428571	2.547162938372152
14.0	12.571428571428571	2.5589333039738236
14.285714285714286	12.571428571428571	2.571777896868422
14.571428571428571	12.571428571428571	2.575407401189615
14.857142857142858	12.571428571428571	2.6077443550579193
1.1428571428571428	12.89795918367347	3.1451885333159515
1.4285714285714286	12.89795918367347	3.101572362094797
1.7142857142857142	12.89795918367347	3.06840194688792
2.0	12.89795918367347	3.045353986676478
2.2857142857142856	12.89795918367347	2.998550912149348
2.5714285714285716	12.89795918367347	2.9550666303991404
2.857142857142857	12.89795918367347	2.941451483641239
3.142857142857143	12.89795918367347	2.9278363368833693
3.4285714285714284	12.89795918367347	2.9142211901255193
3.7142857142857144	12.89795918367347	2.8731962960922015
4.0	12.89795918367347	2.852436413287738
4.285714285714286	12.89795918367347	2.8630586205636956
4.571428571428571	12.89795918367347	2.87368082783965
4.857142857142857	12.89795918367347	2.8831898934196305
5.142857142857143	12.89795918367347	2.87485397203995
5.428571428571429	12.89795918367347	2.8920147139207897
5.714285714285714	12.89795918367347	2.9663197767842426
6.0	12.89795918367347	3.032120238619844
6.285714285714286	12.89795918367347	3.082184647595566
6.571428571428571	12.89795918367347	3.14440677979347
6.857142857142857	12.89795918367347	3.2204692115755407
7.142857142857143	12.89795918367347	3.296531643357638
7.428571428571429	12.89795918367347	3.3626229430601233
7.714285714285714	12.89795918367347	3.4035514037881924
8.0	12.89795918367347	3.393595116877019
8.285714285714286	12.89795918367347	3.3434614721646536
8.571428571428571	12.89795918367347	3.3014399013591387
8.857142857142858	12.89795918367347	3.259418330553629
9.142857142857142	12.89795918367347	3.2173967597481146
9.428571428571429	12.89795918367347	3.1753751889426063
9.714285714285714	12.89795918367347	3.154279375970194
10.0	12.89795918367347	3.1284819528622645
10.285714285714286	12.89795918367347	3.0724025507941892
10.571428571428571	12.89795918367347	3.019083203118571
10.857142857142858	12.89795918367347	2.9713992386641834
11.142857142857142	12.89795918367347	2.945990723844453
11.428571428571429	12.89795918367347	2.9154615144008567
11.714285714285714	12.89795918367347	2.8755985585529364
12.0	12.89795918367347	2.8357356027050233
12.285714285714286	12.89795918367347	2.7958726468570863
12.571428571428571	12.89795918367347	2.781467347734516
12.857142857142858	12.89795918367347	2.7694262857222327
13.142857142857142	12.89795918367347	2.7199584226202527
13.428571428571429	12.89795918367347	2.6557882992694495
13.714285714285714	12.89795918367347	2.6519312279480705
14.0	12.89795918367347	2.688735051177794
14.285714285714286	12.89795918367347	2.7015796440723796
14.571428571428571	12.89795918367347	2.7246336692420563
14.857142857142858	12.89795918367347	2.7582232056723286
1.1428571428571428	13.224489795918368	3.1914382183923617
1.4285714285714286	13.224489795918368	3.14782204717122
1.7142857142857142	13.224489795918368	3.10420587595009
2.0	13.224489795918368	3.070647868268345
2.2857142857142856	13.224489795918368	3.023844793741202
2.5714285714285716	13.224489795918368	2.9803605119909866
2.857142857142857	13.224489795918368	2.9667453652331153
3.142857142857143	13.224489795918368	2.9531302184752493
3.4285714285714284	13.224489795918368	2.9395150717173104
3.7142857142857144	13.224489795918368	2.8984901776840584
4.0	13.224489795918368	2.8586209197545753
4.285714285714286	13.224489795918368	2.857228453181554
4.571428571428571	13.224489795918368	2.8728141615846576
4.857142857142857	13.224489795918368	2.882338761147165
5.142857142857143	13.224489795918368	2.874002842105251
5.428571428571429	13.224489795918368	2.9372569042859435
5.714285714285714	13.224489795918368	2.987321313261659
6.0	13.224489795918368	3.037385722237386
6.285714285714286	13.224489795918368	3.0874501312131013
6.571428571428571	13.224489795918368	3.1149238878794865
6.857142857142857	13.224489795918368	3.19098631966159
7.142857142857143	13.224489795918368	3.267048751443699
7.428571428571429	13.224489795918368	3.3431111832257807
7.714285714285714	13.224489795918368	3.411990010008452
8.0	13.224489795918368	3.459280294088531
8.285714285714286	13.224489795918368	3.4660899943358903
8.571428571428571	13.224489795918368	3.430397380413007
8.857142857142858	13.224489795918368	3.388375809607508
9.142857142857142	13.224489795918368	3.346354238802002
9.428571428571429	13.224489795918368	3.3043326679964835
9.714285714285714	13.224489795918368	3.282428580427183
10.0	13.224489795918368	3.2244076066881995
10.285714285714286	13.224489795918368	3.1663866329492283
10.571428571428571	13.224489795918368	3.1083656592102464
10.857142857142858	13.224489795918368	3.0503446854712566
11.142857142857142	13.224489795918368	3.0180974949464243
11.428571428571429	13.224489795918368	2.987568285502803
11.714285714285714	13.224489795918368	2.9477053296548767
12.0	13.224489795918368	2.907842373806954
12.285714285714286	13.224489795918368	2.86797941795904
12.571428571428571	13.224489795918368	2.8535741188364483
12.857142857142858	13.224489795918368	2.8295701120843724
13.142857142857142	13.224489795918368	2.7763968159426353
13.428571428571429	13.224489795918368	2.7645361636973913
13.714285714285714	13.224489795918368	2.7846128871343456
14.0	13.224489795918368	2.8214167103640664
14.285714285714286	13.224489795918368	2.8448616584001827
14.571428571428571	13.224489795918368	2.8784511948304607
14.857142857142858	13.224489795918368	2.9120407312607153
1.1428571428571428	13.551020408163266	3.2376879034687915
1.4285714285714286	13.551020408163266	3.1940717322476453
1.7142857142857142	13.551020408163266	3.150455561026507
2.0	13.551020408163266	3.098619622003664
2.2857142857142856	13.551020408163266	3.0491386753330563
2.5714285714285716	13.551020408163266	3.005654393582827
2.857142857142857	13.551020408163266	2.9920392468249606
3.142857142857143	13.551020408163266	2.9784241000671203
3.4285714285714284	13.551020408163266	2.9648089533092414
3.7142857142857144	13.551020408163266	2.9237840592759046
4.0	13.551020408163266	2.883914801346439
4.285714285714286	13.551020408163266	2.8705958856323717
4.571428571428571	13.551020408163266	2.8719444711839452
4.857142857142857	13.551020408163266	2.8814690737991118
5.142857142857143	13.551020408163266	2.8924579789277662
5.428571428571429	13.551020408163266	2.942522387903484
5.714285714285714	13.551020408163266	2.9925867968791913
6.0	13.551020408163266	3.0426512058549053
6.285714285714286	13.551020408163266	3.0927156148306256
6.571428571428571	13.551020408163266	3.1191909143724676
6.857142857142857	13.551020408163266	3.1659144617020796
7.142857142857143	13.551020408163266	3.236922930417852
7.428571428571429	13.551020408163266	3.3129853621999636
7.714285714285714	13.551020408163266	3.389047793982053
8.0	13.551020408163266	3.45928029408854
8.285714285714286	13.551020408163266	3.5044937955257183
8.571428571428571	13.551020408163266	3.5329280104530447
8.857142857142858	13.551020408163266	3.5173332886613924
9.142857142857142	13.551020408163266	3.4753117178558792
9.428571428571429	13.551020408163266	3.4277490384545466
9.714285714285714	13.551020408163266	3.3764126625822204
10.0	13.551020408163266	3.3183916888432416
10.285714285714286	13.551020408163266	3.2603707151042656
10.571428571428571	13.551020408163266	3.202349741365282
10.857142857142858	13.551020408163266	3.1443287676263
11.142857142857142	13.551020408163266	3.108583243521961
11.428571428571429	13.551020408163266	3.06982271187693
11.714285714285714	13.551020408163266	3.0230684165061
12.0	13.551020408163266	2.979949144908918
12.285714285714286	13.551020408163266	2.940086189061012
12.571428571428571	13.551020408163266	2.922915902490959
12.857142857142858	13.551020408163266	2.9209391273741625
13.142857142857142	13.551020408163266	2.909078475128906
13.428571428571429	13.551020408163266	2.8972178228836576
13.714285714285714	13.551020408163266	2.917294546320635
14.0	13.551020408163266	2.9567992513327024
14.285714285714286	13.551020408163266	2.998679183988598
14.571428571428571	13.551020408163266	3.032268720418868
14.857142857142858	13.551020408163266	3.065858256849145
1.1428571428571428	13.877551020408163	3.2839375885452187
1.4285714285714286	13.877551020408163	3.240321417324071
1.7142857142857142	13.877551020408163	3.196705246102928
2.0	13.877551020408163	3.1448693070800857
2.2857142857142856	13.877551020408163	3.0744325569249256
2.5714285714285716	13.877551020408163	3.030948275174683
2.857142857142857	13.877551020408163	3.0173331284168157
3.142857142857143	13.877551020408163	3.003717981658972
3.4285714285714284	13.877551020408163	2.9901028349010863
3.7142857142857144	13.877551020408163	2.949077940867754
4.0	13.877551020408163	2.9092086829383113
4.285714285714286	13.877551020408163	2.8901817951397097
4.571428571428571	13.877551020408163	2.8865999970178007
4.857142857142857	13.877551020408163	2.8996220007093165
5.142857142857143	13.877551020408163	2.897723462545301
5.428571428571429	13.877551020408163	2.9477878715210144
5.714285714285714	13.877551020408163	2.9978522804967307
6.0	13.877551020408163	3.047916689472431
6.285714285714286	13.877551020408163	3.0979810984481597
6.571428571428571	13.877551020408163	3.124456397990006
6.857142857142857	13.877551020408163	3.1711799453196217
7.142857142857143	13.877551020408163	3.2179034926492283
7.428571428571429	13.877551020408163	3.279644895642117
7.714285714285714	13.877551020408163	3.3557073274242057
8.0	13.877551020408163	3.4271654403912777
8.285714285714286	13.877551020408163	3.494019233060051
8.571428571428571	13.877551020408163	3.5497072969629
8.857142857142858	13.877551020408163	3.585409074268462
9.142857142857142	13.877551020408163	3.584080323243807
9.428571428571429	13.877551020408163	3.5217331206095857
9.714285714285714	13.877551020408163	3.4703967447372666
10.0	13.877551020408163	3.4123757709982865
10.285714285714286	13.877551020408163	3.354354797259304
10.571428571428571	13.877551020408163	3.296333823520337
10.857142857142858	13.877551020408163	3.2383128497813436
11.142857142857142	13.877551020408163	3.2025673256770038
11.428571428571429	13.877551020408163	3.1638067940319736
11.714285714285714	13.877551020408163	3.1170524986611436
12.0	13.877551020408163	3.0702982032903137
12.285714285714286	13.877551020408163	3.037836173046421
12.571428571428571	13.877551020408163	3.055597561933144
12.857142857142858	13.877551020408163	3.0536207865604736
13.142857142857142	13.877551020408163	3.0417601343152274
13.428571428571429	13.877551020408163	3.029899482069947
13.714285714285714	13.877551020408163	3.0499762055069386
14.0	13.877551020408163	3.1106167769211233
14.285714285714286	13.877551020408163	3.152496709577015
14.571428571428571	13.877551020408163	3.186086246007287
14.857142857142858	13.877551020408163	3.2196757824375606
1.1428571428571428	14.204081632653061	3.330187273621638
1.4285714285714286	14.204081632653061	3.286571102400495
1.7142857142857142	14.204081632653061	3.2429549311793506
2.0	14.204081632653061	3.1911189921565066
2.2857142857142856	14.204081632653061	3.117911656809757
2.5714285714285716	14.204081632653061	3.0562421567665328
2.857142857142857	14.204081632653061	3.0426270100086765
3.142857142857143	14.204081632653061	3.0238248947073867
3.4285714285714284	14.204081632653061	3.0048316468801666
3.7142857142857144	14.204081632653061	2.958428651777481
4.0	14.204081632653061	2.9124642126360487
4.285714285714286	14.204081632653061	2.890039280002349
4.571428571428571	14.204081632653061	2.9113480132492704
4.857142857142857	14.204081632653061	2.924370016940779
5.142857142857143	14.204081632653061	2.920260671193656
5.428571428571429	14.204081632653061	2.9530533551385547
5.714285714285714	14.204081632653061	3.003117764114248
6.0	14.204081632653061	3.053182173089967
6.285714285714286	14.204081632653061	3.103246582065698
6.571428571428571	14.204081632653061	3.129721881607578
6.857142857142857	14.204081632653061	3.1764454289371686
7.142857142857143	14.204081632653061	3.223168976266763
7.428571428571429	14.204081632653061	3.269892523596372
7.714285714285714	14.204081632653061	3.3223668608663424
8.0	14.204081632653061	3.3938249740148367
8.285714285714286	14.204081632653061	3.460678766502209
8.571428571428571	14.204081632653061	3.5275325597499556
8.857142857142858	14.204081632653061	3.582857945972794
9.142857142857142	14.204081632653061	3.5839100621782816
9.428571428571429	14.204081632653061	3.5804531513468603
9.714285714285714	14.204081632653061	3.5643808268922967
10.0	14.204081632653061	3.506359853153313
10.285714285714286	14.204081632653061	3.4483388794143455
10.571428571428571	14.204081632653061	3.390317905675361
10.857142857142858	14.204081632653061	3.332296931936384
11.142857142857142	14.204081632653061	3.2965514078320446
11.428571428571429	14.204081632653061	3.257790876187018
11.714285714285714	14.204081632653061	3.2110365808161774
12.0	14.204081632653061	3.1641725115609516
12.285714285714286	14.204081632653061	3.136806133386212
12.571428571428571	14.204081632653061	3.1640441464264697
12.857142857142858	14.204081632653061	3.163962695882722
13.142857142857142	14.204081632653061	3.1634739926199584
13.428571428571429	14.204081632653061	3.1625811412562266
13.714285714285714	14.204081632653061	3.200999339627213
14.0	14.204081632653061	3.264434302509537
14.285714285714286	14.204081632653061	3.306314235165427
14.571428571428571	14.204081632653061	3.339903771595692
14.857142857142858	14.204081632653061	3.373493308025967
1.1428571428571428	14.53061224489796	3.362390881797317
1.4285714285714286	14.53061224489796	3.3161895844463856
1.7142857142857142	14.53061224489796	3.2699882870954515
2.0	14.53061224489796	3.2155672219428455
2.2857142857142856	14.53061224489796	3.139774760466314
2.5714285714285716	14.53061224489796	3.0667840665407473
2.857142857142857	14.53061224489796	3.042818142534621
3.142857142857143	14.53061224489796	3.021683943559704
3.4285714285714284	14.53061224489796	3.000313418412511
3.7142857142857144	14.53061224489796	2.9515331459898677
4.0	14.53061224489796	2.902874459219127
4.285714285714286	14.53061224489796	2.9162475820666987
4.571428571428571	14.53061224489796	2.938513277577751
4.857142857142857	14.53061224489796	2.9515352812692734
5.142857142857143	14.53061224489796	2.9474259355221415
5.428571428571429	14.53061224489796	2.9681470672317336
5.714285714285714	14.53061224489796	3.0088975507828204
6.0	14.53061224489796	3.058961959758543
6.285714285714286	14.53061224489796	3.1090263687342485
6.571428571428571	14.53061224489796	3.1355016682760977
6.857142857142857	14.53061224489796	3.1822252156057047
7.142857142857143	14.53061224489796	3.2289487629353157
7.428571428571429	14.53061224489796	3.275672310264924
7.714285714285714	14.53061224489796	3.322395857594529
8.0	14.53061224489796	3.366724347542661
8.285714285714286	14.53061224489796	3.4273382999443633
8.571428571428571	14.53061224489796	3.4732925482349035
8.857142857142858	14.53061224489796	3.5123227566925177
9.142857142857142	14.53061224489796	3.551352965150137
9.428571428571429	14.53061224489796	3.5893302128765074
9.714285714285714	14.53061224489796	3.5887805480573842
10.0	14.53061224489796	3.578886581794473
10.285714285714286	14.53061224489796	3.5515028021519743
10.571428571428571	14.53061224489796	3.493481828413001
10.857142857142858	14.53061224489796	3.4354608546740115
11.142857142857142	14.53061224489796	3.3997153305696806
11.428571428571429	14.53061224489796	3.3609547989246273
11.714285714285714	14.53061224489796	3.313169406972124
12.0	14.53061224489796	3.238066720915718
12.285714285714286	14.53061224489796	3.2237397098709266
12.571428571428571	14.53061224489796	3.250977722643775
12.857142857142858	14.53061224489796	3.250896272367431
13.142857142857142	14.53061224489796	3.250407569104656
13.428571428571429	14.53061224489796	3.2643407977251986
13.714285714285714	14.53061224489796	3.3274580926530266
14.0	14.53061224489796	3.3946837051961665
14.285714285714286	14.53061224489796	3.440354287512891
14.571428571428571	14.53061224489796	3.477734473603997
14.857142857142858	14.53061224489796	3.5151146596951097
1.1428571428571428	14.857142857142858	3.373226924167387
1.4285714285714286	14.857142857142858	3.327025626816451
1.7142857142857142	14.857142857142858	3.280824329465532
2.0	14.857142857142858	3.226403264312914
2.2857142857142856	14.857142857142858	3.150610802836383
2.5714285714285716	14.857142857142858	3.0776201089108186
2.857142857142857	14.857142857142858	3.0314019577694538
3.142857142857143	14.857142857142858	3.0100314326222732
3.4285714285714284	14.857142857142858	2.988660907475097
3.7142857142857144	14.857142857142858	2.9398806350524134
4.0	14.857142857142858	2.9023286319260966
4.285714285714286	14.857142857142858	2.923822167210643
4.571428571428571	14.857142857142858	2.9638664986826084
4.857142857142857	14.857142857142858	2.97896912871965
5.142857142857143	14.857142857142858	2.9748597829725285
5.428571428571429	14.857142857142858	2.995580914682117
5.714285714285714	14.857142857142858	3.017210110136495
6.0	14.857142857142858	3.064798891210531
6.285714285714286	14.857142857142858	3.1148633001862636
6.571428571428571	14.857142857142858	3.141338599728114
6.857142857142857	14.857142857142858	3.188062147057735
7.142857142857143	14.857142857142858	3.234785694387342
7.428571428571429	14.857142857142858	3.2815092417169422
7.714285714285714	14.857142857142858	3.3254031347857325
8.0	14.857142857142858	3.364638295706393
8.285714285714286	14.857142857142858	3.380197394864787
8.571428571428571	14.857142857142858	3.4027573589546396
8.857142857142858	14.857142857142858	3.4417875674122484
9.142857142857142	14.857142857142858	3.4808177758698573
9.428571428571429	14.857142857142858	3.536734944139594
9.714285714285714	14.857142857142858	3.5614976804542167
10.0	14.857142857142858	3.57392231253589
10.285714285714286	14.857142857142858	3.568992615531574
10.571428571428571	14.857142857142858	3.559098649268675
10.857142857142858	14.857142857142858	3.5396447596984926
11.142857142857142	14.857142857142858	3.503899235594252
11.428571428571429	14.857142857142858	3.4628968948486616
11.714285714285714	14.857142857142858	3.387794208792272
12.0	14.857142857142858	3.312691522735852
12.285714285714286	14.857142857142858	3.311532799117466
12.571428571428571	14.857142857142858	3.3387708121576987
12.857142857142858	14.857142857142858	3.338689361613957
13.142857142857142	14.857142857142858	3.3494211319423877
13.428571428571429	14.857142857142858	3.3755635683322343
13.714285714285714	14.857142857142858	3.43868086326005
14.0	14.857142857142858	3.5059064758031937
14.285714285714286	14.857142857142858	3.5515770581199373
14.571428571428571	14.857142857142858	3.5889572442110245
14.857142857142858	14.857142857142858	3.6263374303021276
1.1428571428571428	15.183673469387756	3.384062966537467
1.4285714285714286	15.183673469387756	3.3378616691865304
1.7142857142857142	15.183673469387756	3.2916603718356123
2.0	15.183673469387756	3.23723930668299
2.2857142857142856	15.183673469387756	3.1614468452064495
2.5714285714285716	15.183673469387756	3.0884561512808997
2.857142857142857	15.183673469387756	3.0406813653140663
3.142857142857143	15.183673469387756	2.998378921684857
3.4285714285714284	15.183673469387756	2.9770083965376593
3.7142857142857144	15.183673469387756	2.92822812411501
4.0	15.183673469387756	2.9402518160099547
4.285714285714286	15.183673469387756	2.961745351294514
4.571428571428571	15.183673469387756	2.9832388865790644
4.857142857142857	15.183673469387756	2.99908933999599
5.142857142857143	15.183673469387756	3.0013855666781124
5.428571428571429	15.183673469387756	3.0230147621324908
5.714285714285714	15.183673469387756	3.0446439575868727
6.0	15.183673469387756	3.070635822662542
6.285714285714286	15.183673469387756	3.1207002316382404
6.571428571428571	15.183673469387756	3.1471755311800944
6.857142857142857	15.183673469387756	3.1938990785097
7.142857142857143	15.183673469387756	3.238673467731581
7.428571428571429	15.183673469387756	3.2820383012586403
7.714285714285714	15.183673469387756	3.3131723361735546
8.0	15.183673469387756	3.332931288929753
8.285714285714286	15.183673469387756	3.3484903854732178
8.571428571428571	15.183673469387756	3.3901014335589155
8.857142857142858	15.183673469387756	3.4229076012509294
9.142857142857142	15.183673469387756	3.4426152787346487
9.428571428571429	15.183673469387756	3.4831014958273645
9.714285714285714	15.183673469387756	3.490962491173926
10.0	15.183673469387756	3.5157252274885225
10.285714285714286	15.183673469387756	3.5404879638031126
10.571428571428571	15.183673469387756	3.5537855790562407
10.857142857142858	15.183673469387756	3.5618509525574336
11.142857142857142	15.183673469387756	3.5669703571745455
11.428571428571429	15.183673469387756	3.5322335281562687
11.714285714285714	15.183673469387756	3.4624190106123844
12.0	15.183673469387756	3.387316324555986
12.285714285714286	15.183673469387756	3.399325888364009
12.571428571428571	15.183673469387756	3.426563901404254
12.857142857142858	15.183673469387756	3.4345014661595754
13.142857142857142	15.183673469387756	3.4606439025494318
13.428571428571429	15.183673469387756	3.486786338939293
13.714285714285714	15.183673469387756	3.549903633867098
14.0	15.183673469387756	3.6171292464102542
14.285714285714286	15.183673469387756	3.66279982872698
14.571428571428571	15.183673469387756	3.700180014818084
14.857142857142858	15.183673469387756	3.73756020090919
1.1428571428571428	15.510204081632653	3.3948990089075397
1.4285714285714286	15.510204081632653	3.3486977115566154
1.7142857142857142	15.510204081632653	3.3024964142056765
2.0	15.510204081632653	3.248075349053067
2.2857142857142856	15.510204081632653	3.1722828875765336
2.5714285714285716	15.510204081632653	3.099292193650971
2.857142857142857	15.510204081632653	3.0515174076841407
3.142857142857143	15.510204081632653	3.0037426217173344
3.4285714285714284	15.510204081632653	2.9810073323993542
3.7142857142857144	15.510204081632653	2.9652131801612462
4.0	15.510204081632653	2.9781750000937905
4.285714285714286	15.510204081632653	2.9996685353783668
4.571428571428571	15.510204081632653	3.021162070662913
4.857142857142857	15.510204081632653	3.034297011161768
5.142857142857143	15.510204081632653	3.028533648173107
5.428571428571429	15.510204081632653	3.0504486095828747
5.714285714285714	15.510204081632653	3.0817446885156206
6.0	15.510204081632653	3.1153789053157697
6.285714285714286	15.510204081632653	3.1490131221159112
6.571428571428571	15.510204081632653	3.169200376939782
6.857142857142857	15.510204081632653	3.207156729731596
7.142857142857143	15.510204081632653	3.245113082523431
7.428571428571429	15.510204081632653	3.283069435315279
7.714285714285714	15.510204081632653	3.3210257881071352
8.0	15.510204081632653	3.3611432089735787
8.285714285714286	15.510204081632653	3.4034216977633607
8.571428571428571	15.510204081632653	3.4457001865531582
8.857142857142858	15.510204081632653	3.4879786753429403
9.142857142857142	15.510204081632653	3.5302571641327303
9.428571428571429	15.510204081632653	3.550025447389725
9.714285714285714	15.510204081632653	3.5459045486799705
10.0	15.510204081632653	3.5198065629271564
10.285714285714286	15.510204081632653	3.5035001451647014
10.571428571428571	15.510204081632653	3.4888213857442096
10.857142857142858	15.510204081632653	3.535910359265767
11.142857142857142	15.510204081632653	3.546918808581193
11.428571428571429	15.510204081632653	3.532233528156288
11.714285714285714	15.510204081632653	3.4806497396472142
12.0	15.510204081632653	3.471047557708016
12.285714285714286	15.510204081632653	3.487118977610545
12.571428571428571	15.510204081632653	3.519581800376754
12.857142857142858	15.510204081632653	3.5457242367666133
13.142857142857142	15.510204081632653	3.571866673156462
13.428571428571429	15.510204081632653	3.5980091095463074
13.714285714285714	15.510204081632653	3.66112640447414
14.0	15.510204081632653	3.7283520170172846
14.285714285714286	15.510204081632653	3.774022599334005
14.571428571428571	15.510204081632653	3.8114027854251376
14.857142857142858	15.510204081632653	3.8487829715162327
1.1428571428571428	15.83673469387755	3.405735051277615
1.4285714285714286	15.83673469387755	3.359533753926692
1.7142857142857142	15.83673469387755	3.313332456575754
2.0	15.83673469387755	3.2589113914231556
2.2857142857142856	15.83673469387755	3.183118929946617
2.5714285714285716	15.83673469387755	3.110128236021044
2.857142857142857	15.83673469387755	3.062353450054216
3.142857142857143	15.83673469387755	3.053453016756116
3.4285714285714284	15.83673469387755	3.0445773492294306
3.7142857142857144	15.83673469387755	3.0084769317250584
4.0	15.83673469387755	3.0160981841776535
4.285714285714286	15.83673469387755	3.037591719462202
4.571428571428571	15.83673469387755	3.0590852547467517
4.857142857142857	15.83673469387755	3.0722201929525523
5.142857142857143	15.83673469387755	3.06645683225695
5.428571428571429	15.83673469387755	3.0927947665368567
5.714285714285714	15.83673469387755	3.1373434415098655
6.0	15.83673469387755	3.170977658310007
6.285714285714286	15.83673469387755	3.2046118751101442
6.571428571428571	15.83673469387755	3.224799129934018
6.857142857142857	15.83673469387755	3.262755482725836
7.142857142857143	15.83673469387755	3.3007118355176934
7.428571428571429	15.83673469387755	3.338668188309535
7.714285714285714	15.83673469387755	3.3766245411013607
8.0	15.83673469387755	3.416741961967823
8.285714285714286	15.83673469387755	3.4590204507576052
8.571428571428571	15.83673469387755	3.5012989395473966
8.857142857142858	15.83673469387755	3.5435774283371906
9.142857142857142	15.83673469387755	3.578916792863348
9.428571428571429	15.83673469387755	3.5942685187044896
9.714285714285714	15.83673469387755	3.597343530000222
10.0	15.83673469387755	3.598970741876048
10.285714285714286	15.83673469387755	3.591293234411257
10.571428571428571	15.83673469387755	3.574986816648803
10.857142857142858	15.83673469387755	3.571132204431196
11.142857142857142	15.83673469387755	3.5807676104993877
11.428571428571429	15.83673469387755	3.575635767974692
11.714285714285714	15.83673469387755	3.567238207464616
12.0	15.83673469387755	3.5588406469545575
12.285714285714286	15.83673469387755	3.579790945881941
12.571428571428571	15.83673469387755	3.6308045709837984
12.857142857142858	15.83673469387755	3.6569470073736436
13.142857142857142	15.83673469387755	3.683089443763505
13.428571428571429	15.83673469387755	3.709231880153345
13.714285714285714	15.83673469387755	3.772349175081187
14.0	15.83673469387755	3.8395747876243522
14.285714285714286	15.83673469387755	3.885245369941055
14.571428571428571	15.83673469387755	3.9226255560321786
14.857142857142858	15.83673469387755	3.9600057421232773

